Analytical Heterogeneous Die-to-Die 3D Placement with Macros

This paper presents an innovative approach to 3D mixed-size placement in heterogeneous face-to-face (F2F) bonded 3D ICs. We propose an analytical framework that utilizes a dedicated density model and a bistratal wirelength model, effectively handling macros and standard cells in a 3D solution space. A novel 3D preconditioner is developed to resolve the topological and physical gap between macros and standard cells. Additionally, we propose a mixed-integer linear programming (MILP) formulation for macro rotation to optimize wirelength. Our framework is implemented with full-scale GPU acceleration, leveraging an adaptive 3D density accumulation algorithm and an incremental wirelength gradient algorithm. Experimental results on ICCAD 2023 contest benchmarks demonstrate that our framework can achieve 5.9% quality score improvement compared to the first-place winner with 4.0x runtime speedup. Additional experiments on modern RISC-V designs further validate the generalizability and superiority of our framework.

==> data/case4-hpwl-q-p.csv <==
0,0.263543
5,0.239681
10,0.245012
15,0.227812
20,0.252779
25,0.241748
30,0.244503
35,0.232824
40,0.258186
45,0.244104
50,0.243112
55,0.232001
60,0.254232
65,0.239491
70,0.242171
75,0.230086
80,0.254732
85,0.239364
90,0.243435
95,0.229653
100,0.255076
105,0.239804
110,0.243406
115,0.229298
120,0.252583
125,0.240128
130,0.243362
135,0.229403
140,0.253131
145,0.239085
150,0.243982
155,0.229147
160,0.253396
165,0.238606
170,0.241154
175,0.229133
180,0.255191
185,0.239391
190,0.243639
195,0.228671
200,0.252983
205,0.239936
210,0.244989
215,0.229630
220,0.253424
225,0.239948
230,0.245031
235,0.229519
240,0.253231
245,0.239682
250,0.245430
255,0.229905
260,0.253789
265,0.239784
270,0.242822
275,0.229443
280,0.255303
285,0.238449
290,0.242946
295,0.229652
300,0.250669
305,0.239672
310,0.244103
315,0.229598
320,0.252365
325,0.238559
330,0.243096
335,0.228849
340,0.254927
345,0.240252
350,0.242971
355,0.229083
360,0.253370
365,0.239796
370,0.242538
375,0.229601
380,0.255042
385,0.239384
390,0.244949
395,0.229813
400,0.256120
405,0.239072
410,0.245219
415,0.229697
420,0.255112
425,0.240354
430,0.245516
435,0.229978
440,0.255675
445,0.240972
450,0.244783
455,0.230245
460,0.256372
465,0.241511
470,0.246328
475,0.231018
480,0.253670
485,0.240849
490,0.245170
495,0.232039
500,0.258154
505,0.242883
510,0.248461
515,0.232516
520,0.257011
525,0.243876
530,0.247113
535,0.234465
540,0.260178
545,0.244022
550,0.250026
555,0.235551
560,0.259234
565,0.246544
570,0.250830
575,0.236607
580,0.262867
585,0.247342
590,0.253267
595,0.239129
600,0.265134
605,0.249281
610,0.255476
615,0.240902
620,0.267149
625,0.251283
630,0.258313
635,0.243359
640,0.270080
645,0.254516
650,0.262898
655,0.246671
660,0.273829
665,0.256754
670,0.262951
675,0.249648
680,0.273580
685,0.261203
690,0.269660
695,0.252557
700,0.281999
705,0.265277
710,0.275640
715,0.258085
720,0.284512
725,0.268729
730,0.280092
735,0.263443
740,0.291841
745,0.275677
750,0.289357
755,0.269743
760,0.300199
765,0.282175
770,0.297769
775,0.276763
780,0.308150
785,0.289651
790,0.306532
795,0.285084
800,0.318153
805,0.298151
810,0.318593
815,0.294543
820,0.329745
825,0.307482
830,0.332647
835,0.304621
840,0.342327
845,0.318246
850,0.345564
855,0.316239
860,0.356208
865,0.330256
870,0.360971
875,0.329232
880,0.373123
885,0.344551
890,0.381095
895,0.343336
900,0.391017
905,0.360045
910,0.400921
915,0.358990
920,0.415285
925,0.377016
930,0.423632
935,0.377031
940,0.436528
945,0.395644
950,0.445258
955,0.394003
960,0.456855
965,0.415972
970,0.467938
975,0.414409
980,0.479329
985,0.436977
990,0.489072
995,0.433325
1000,0.499298
1005,0.457038
1010,0.509055
1015,0.453974
1020,0.520266
1025,0.478026
1030,0.527805
1035,0.472336
1040,0.539104
1045,0.498099
1050,0.548678
1055,0.492039
1060,0.564089
1065,0.523500
1070,0.574283
1075,0.521472
1080,0.562854
1085,0.611367
1090,0.579235
1095,0.569152
1100,0.641252
1105,0.618773
1110,0.587882
1115,0.592202
1120,0.638526
1125,0.610611
1130,0.612067
1135,0.681919
1140,0.671245
1145,0.646919
1150,0.633974
1155,0.688057
1160,0.661207
1165,0.665265
1170,0.734214
1175,0.725614
1180,0.707553
1185,0.716051
1190,0.738478
1195,0.715704
1200,0.713697
1205,0.786491
1210,0.772746
1215,0.757667
1220,0.747122
1225,0.780363
1230,0.761576
1235,0.758814
1240,0.811874
1245,0.800038
1250,0.795811
1255,0.784375
1260,0.804872
1265,0.805333
1270,0.789179
1275,0.835396
1280,0.814164
1285,0.844092
1290,0.789251
1295,0.832737
1300,0.798345
1305,0.848333
1310,0.808943
1315,0.856763
1320,0.820661
1325,0.874097
1330,0.830266
1335,0.877910
1340,0.842814
1345,0.891228
1350,0.851949
1355,0.896579
1360,0.863876
1365,0.909783
1370,0.869948
1375,0.914525
1380,0.883280
1385,0.925748
1390,0.887312
1395,0.929863
1400,0.897680
1405,0.938818
1410,0.902270
1415,0.940625
1420,0.911191
1425,0.946316
1430,0.915964
1435,0.948199
1440,0.923712
1445,0.958164
1450,0.925106
1455,0.963230
1460,0.935090
1465,0.967088
1470,0.936510
1475,0.973205
1480,0.946416
1485,0.976779
1490,0.944877
1495,0.980870
1500,0.958153
1505,0.986524
1510,0.955950
1515,0.992528
1520,0.972315
1525,0.994660
1530,0.967495
1535,0.999637
1540,0.981499
1545,0.998829
1550,0.974428
1555,1.006782
1560,0.986938
1565,1.005322
1570,0.977733
1575,1.012846
1580,0.995863
1585,1.013484
1590,0.984552
1595,1.020024
1600,1.007644
1605,1.016579
1610,1.000918
1615,1.027167
1620,1.032731
1625,1.066330
1630,1.065974
1635,1.054371
1640,1.116556
1645,1.244431
1650,1.305449
1655,1.349019
1660,1.503170
1665,1.504616
1670,1.519191
1675,1.516221
1680,1.606381
1685,1.861803
1690,1.847208
1695,1.867136
1700,1.866276
1705,1.906848
1710,1.889942
1715,1.840397
1720,1.841215
1725,1.895671
1730,1.966529
1735,2.003689
1740,1.896230
1745,1.932128
1750,2.000017
1755,2.074407
1760,2.313316
1765,2.416534
1770,2.299392
1775,2.174175
1780,2.098720
1785,2.162493
1790,2.179456
1795,2.177125
1800,2.229808
1805,2.357407
1810,2.607848
1815,2.619529
1820,2.652598
1825,2.400891
1830,2.563960
1835,2.748896
1840,2.338241
1845,2.630474
1850,2.747958
1855,2.633338
1860,2.625848
1865,2.813850
1870,3.331082
1875,3.867075
1880,4.440849
1885,4.264817
1890,5.271370
1895,6.929528
1900,7.692159
1905,7.799159
1910,8.099552
1915,11.503730
1920,11.628917
1925,10.892711
1930,11.341603
1935,11.171387
1940,11.047318
1945,12.363642
1950,11.919071
1955,11.664882
1960,12.202816
1965,11.295089
1970,12.174883
1975,12.366221
1980,12.093208
1985,12.165754
1990,12.114112
1995,11.985972
2000,12.259185
2005,12.444649
2010,12.543012
2015,12.970208
2020,13.216508
2025,13.945480
2030,14.283474
2035,15.004596
2040,14.815114
2045,15.995077
2050,15.222388
2055,16.591721
2060,16.272578
2065,18.314682
2070,20.485512
2075,20.958251
2080,22.166824
2085,22.569657
2090,21.732773
2095,20.697025
2100,19.589453
2105,18.321592
2110,17.149403
2115,15.930453
2120,14.804700
2125,13.758526
2130,12.808867
2135,11.926646
2140,11.185018
2145,10.555256
2150,10.000176
2155,9.477026
2160,9.006312
2165,8.560990
2170,8.154005
2175,7.754027
2180,7.401351
2185,7.086222
2190,6.794236
2195,6.524200
2200,6.287613
2205,6.056652
2210,5.856877
2215,5.667870
2220,5.502798
2225,5.336549
2230,5.191816
2235,5.057733
2240,4.928849
2245,4.808537
2250,4.701394
2255,4.604400
2260,4.506209
2265,4.421371
2270,4.339659
2275,4.257813
2280,4.188161
2285,4.122078
2290,4.063140
2295,4.005792
2300,3.953479
2305,3.903644
2310,3.858814
2315,3.814264
2320,3.774955
2325,3.736684
2330,3.701304
2335,3.663130
2340,3.637301
2345,3.607565
2350,3.586248
2355,3.563773
2360,3.558810
2365,3.556603
2370,3.552335
2375,3.557833
2380,3.572768
2385,3.572354
2390,3.578861
2395,3.582057
2400,3.581652


==> data/case4-hpwl-q.csv <==
0,0.456710
5,0.359110
10,0.320309
15,0.362403
20,0.334206
25,0.310701
30,0.281375
35,0.255970
40,0.281907
45,0.209498
50,0.253963
55,0.251420
60,0.235353
65,0.228279
70,0.255554
75,0.252345
80,0.245758
85,0.217624
90,0.215156
95,0.215931
100,0.213111
105,0.193524
110,0.186292
115,0.184997
120,0.181779
125,0.178266
130,0.174399
135,0.175037
140,0.173699
145,0.172309
150,0.170280
155,0.172173
160,0.171725
165,0.170635
170,0.168852
175,0.170751
180,0.170381
185,0.169279
190,0.167936
195,0.170171
200,0.170237
205,0.169269
210,0.168285
215,0.170644
220,0.170938
225,0.170045
230,0.169288
235,0.171711
240,0.172092
245,0.171195
250,0.170496
255,0.172854
260,0.173199
265,0.172242
270,0.171523
275,0.173742
280,0.174013
285,0.173022
290,0.172250
295,0.174361
300,0.174567
305,0.173548
310,0.172743
315,0.174750
320,0.174911
325,0.173845
330,0.173032
335,0.174958
340,0.175084
345,0.174001
350,0.173182
355,0.175049
360,0.175142
365,0.174052
370,0.173205
375,0.175024
380,0.175103
385,0.174004
390,0.173152
395,0.174952
400,0.175024
405,0.173939
410,0.173072
415,0.174860
420,0.174930
425,0.173840
430,0.172984
435,0.174777
440,0.174872
445,0.173798
450,0.172966
455,0.174766
460,0.174876
465,0.173835
470,0.173126
475,0.174670
480,0.174828
485,0.173773
490,0.172986
495,0.174948
500,0.175076
505,0.173913
510,0.172998
515,0.174920
520,0.175029
525,0.174099
530,0.173370
535,0.174976
540,0.175098
545,0.174093
550,0.173329
555,0.175303
560,0.175435
565,0.174315
570,0.173472
575,0.175387
580,0.175543
585,0.174681
590,0.174037
595,0.175654
600,0.175854
605,0.174952
610,0.174309
615,0.176318
620,0.176564
625,0.175613
630,0.174938
635,0.176935
640,0.177262
645,0.176635
650,0.176218
655,0.178027
660,0.178463
665,0.177905
670,0.177565
675,0.179882
680,0.180487
685,0.180009
690,0.179757
695,0.182206
700,0.183034
705,0.183021
710,0.183061
715,0.185735
720,0.186789
725,0.187066
730,0.187435
735,0.190357
740,0.191736
745,0.192360
750,0.193084
755,0.196300
760,0.198006
765,0.199023
770,0.200069
775,0.203592
780,0.205580
785,0.207010
790,0.208356
795,0.212152
800,0.214386
805,0.216219
810,0.217840
815,0.221856
820,0.224327
825,0.226568
830,0.228445
835,0.232671
840,0.235349
845,0.238029
850,0.240157
855,0.244563
860,0.247431
865,0.250589
870,0.252990
875,0.257575
880,0.260641
885,0.264381
890,0.267048
895,0.271834
900,0.275133
905,0.279563
910,0.282557
915,0.287561
920,0.291153
925,0.296474
930,0.299905
935,0.305228
940,0.309137
945,0.315618
950,0.319543
955,0.325388
960,0.329802
965,0.337553
970,0.342143
975,0.348533
980,0.353397
985,0.362955
990,0.368047
995,0.375248
1000,0.380596
1005,0.392391
1010,0.397693
1015,0.406011
1020,0.412264
1025,0.426277
1030,0.431359
1035,0.441192
1040,0.448549
1045,0.465138
1050,0.469018
1055,0.481120
1060,0.490295
1065,0.509304
1070,0.510458
1075,0.526291
1080,0.540518
1085,0.544791
1090,0.560544
1095,0.585032
1100,0.594781
1105,0.609385
1110,0.621127
1115,0.634686
1120,0.646954
1125,0.661181
1130,0.672896
1135,0.685808
1140,0.703293
1145,0.716437
1150,0.726254
1155,0.743710
1160,0.756523
1165,0.767814
1170,0.785327
1175,0.805777
1180,0.806492
1185,0.833135
1190,0.827076
1195,0.862036
1200,0.866385
1205,0.887173
1210,0.889901
1215,0.903823
1220,0.916767
1225,0.923150
1230,0.935065
1235,0.946915
1240,0.995325
1245,1.011746
1250,1.068367
1255,0.995857
1260,1.050798
1265,1.055403
1270,1.116233
1275,1.051008
1280,1.103637
1285,1.109243
1290,1.163799
1295,1.106994
1300,1.156423
1305,1.164497
1310,1.203855
1315,1.156073
1320,1.196353
1325,1.193583
1330,1.246400
1335,1.208570
1340,1.237973
1345,1.250573
1350,1.296475
1355,1.254089
1360,1.263910
1365,1.289310
1370,1.347328
1375,1.297479
1380,1.335515
1385,1.344614
1390,1.384952
1395,1.381228
1400,1.373465
1405,1.409383
1410,1.408865
1415,1.452772
1420,1.463279
1425,1.492578
1430,1.501167
1435,1.514028
1440,1.587331
1445,1.600995
1450,1.644237
1455,1.641019
1460,1.677433
1465,1.787826
1470,1.759403
1475,1.805492
1480,2.014318
1485,1.907611
1490,2.012847
1495,2.021675
1500,1.987782
1505,2.098197
1510,2.071715
1515,2.361826
1520,2.241915
1525,2.340479
1530,2.112791
1535,2.420005
1540,2.150170
1545,2.377241
1550,2.069124
1555,2.415831
1560,2.143168
1565,2.380649
1570,2.288021
1575,2.126741
1580,2.453729
1585,2.441020
1590,1.965771
1595,2.628488
1600,1.994041
1605,2.714067
1610,2.097572
1615,2.437650
1620,2.067855
1625,2.477509
1630,2.444816
1635,2.325205
1640,2.429383
1645,2.424198
1650,2.828175
1655,2.821504
1660,2.995565
1665,3.034172
1670,2.651872
1675,2.853299
1680,2.530928
1685,2.853527
1690,2.883675
1695,3.058756
1700,2.891647
1705,2.972421
1710,2.871621
1715,2.652969
1720,2.861734
1725,2.768061
1730,3.020749
1735,3.014079
1740,2.831002
1745,2.983871
1750,2.773707
1755,2.793265
1760,2.682499
1765,2.869354
1770,2.818343
1775,2.847722
1780,2.747778
1785,2.619938
1790,2.656734
1795,2.598495
1800,2.583589
1805,2.655957
1810,2.764236
1815,2.701284
1820,2.682955
1825,2.613477
1830,2.543020
1835,2.562624
1840,2.624791
1845,2.661863
1850,2.619175
1855,2.546660
1860,2.528571
1865,2.445542
1870,2.411589
1875,2.362141
1880,2.348253
1885,2.235954
1890,2.302459
1895,2.230549
1900,2.305328
1905,2.491499
1910,2.602534
1915,2.612599
1920,2.506692
1925,2.499054
1930,2.413283
1935,2.422380
1940,2.405334
1945,2.492280
1950,2.681472
1955,2.869004
1960,2.926890
1965,2.940698
1970,2.902876
1975,2.914462
1980,2.874613
1985,2.838196
1990,2.728374
1995,2.728317
2000,2.634430
2005,2.576909
2010,2.461539
2015,2.394195
2020,2.298849
2025,2.287968
2030,2.237580
2035,2.191643
2040,2.176183
2045,2.087640
2050,2.042909
2055,1.992340
2060,1.975454
2065,1.975630
2070,1.934067
2075,1.891771
2080,1.843836
2085,1.809202
2090,1.767914
2095,1.743621
2100,1.725140
2105,1.699788
2110,1.679111
2115,1.649548
2120,1.632120
2125,1.611500
2130,1.596312
2135,1.576742
2140,1.564147
2145,1.549994
2150,1.537555
2155,1.525861
2160,1.512938
2165,1.504745
2170,1.493487
2175,1.488172
2180,1.478432
2185,1.468712
2190,1.460823
2195,1.457699
2200,1.447247
2205,1.443345
2210,1.439297
2215,1.436651
2220,1.429063
2225,1.425601
2230,1.421289
2235,1.418593
2240,1.413788
2245,1.411536
2250,1.408945
2255,1.406328
2260,1.402916
2265,1.412201
2270,1.387927
2275,1.383297
2280,1.379887
2285,1.377055
2290,1.374245
2295,1.372248
2300,1.370494
2305,1.369368
2310,1.367802
2315,1.372671
2320,1.369408
2325,1.368068
2330,1.367579
2335,1.367138
2340,1.366765
2345,1.366531
2350,1.366435
2355,1.366355
2360,1.366377
2365,1.366524
2370,1.366473


==> data/case4-hpwl.csv <==
0,0.455712
5,0.245047
10,0.200348
15,0.183298
20,0.172279
25,0.167744
30,0.165094
35,0.163155
40,0.161922
45,0.161113
50,0.160290
55,0.159604
60,0.159001
65,0.158474
70,0.158029
75,0.157785
80,0.157581
85,0.157499
90,0.157394
95,0.157314
100,0.157255
105,0.157257
110,0.157198
115,0.157166
120,0.157113
125,0.157023
130,0.156984
135,0.156840
140,0.156830
145,0.156726
150,0.156736
155,0.156717
160,0.156667
165,0.156599
170,0.156575
175,0.156577
180,0.156572
185,0.156589
190,0.156523
195,0.156510
200,0.156532
205,0.156481
210,0.156461
215,0.156460
220,0.156441
225,0.156669
230,0.156568
235,0.156882
240,0.156396
245,0.156370
250,0.156342
255,0.156380
260,0.156400
265,0.156436
270,0.156415
275,0.156458
280,0.156497
285,0.156480
290,0.156567
295,0.156607
300,0.156719
305,0.156619
310,0.156881
315,0.156900
320,0.157021
325,0.156830
330,0.157065
335,0.157013
340,0.156934
345,0.156916
350,0.157004
355,0.157067
360,0.157295
365,0.157380
370,0.157471
375,0.157570
380,0.157426
385,0.157551
390,0.157831
395,0.157995
400,0.158087
405,0.158259
410,0.158367
415,0.158449
420,0.158601
425,0.158643
430,0.158922
435,0.159043
440,0.159152
445,0.159179
450,0.159360
455,0.159638
460,0.159797
465,0.159781
470,0.160237
475,0.160323
480,0.160411
485,0.160731
490,0.160996
495,0.161164
500,0.161590
505,0.161721
510,0.161958
515,0.162481
520,0.162595
525,0.163021
530,0.163404
535,0.163572
540,0.164014
545,0.164133
550,0.164637
555,0.164842
560,0.165334
565,0.165927
570,0.166101
575,0.166515
580,0.167039
585,0.167625
590,0.168089
595,0.168457
600,0.169011
605,0.169617
610,0.170099
615,0.170821
620,0.171387
625,0.172067
630,0.172756
635,0.173555
640,0.173956
645,0.174836
650,0.175629
655,0.176241
660,0.177372
665,0.178103
670,0.179015
675,0.179992
680,0.180929
685,0.182073
690,0.183087
695,0.184026
700,0.185190
705,0.186348
710,0.187677
715,0.188826
720,0.190137
725,0.191496
730,0.192584
735,0.194095
740,0.195337
745,0.196873
750,0.198485
755,0.200192
760,0.201825
765,0.203453
770,0.205195
775,0.206747
780,0.208768
785,0.210674
790,0.212702
795,0.214504
800,0.216669
805,0.218843
810,0.221165
815,0.223538
820,0.225790
825,0.228361
830,0.230891
835,0.233535
840,0.236200
845,0.238977
850,0.241900
855,0.244875
860,0.247773
865,0.250959
870,0.254360
875,0.257672
880,0.261044
885,0.264413
890,0.268021
895,0.271643
900,0.275535
905,0.279234
910,0.283260
915,0.287153
920,0.291215
925,0.295398
930,0.299635
935,0.304091
940,0.308435
945,0.312781
950,0.317343
955,0.321840
960,0.326454
965,0.331205
970,0.336017
975,0.340825
980,0.345695
985,0.350686
990,0.355925
995,0.361037
1000,0.366260
1005,0.371427
1010,0.376721
1015,0.382047
1020,0.387321
1025,0.392524
1030,0.397884
1035,0.403312
1040,0.408880
1045,0.414282
1050,0.419970
1055,0.425586
1060,0.431314
1065,0.437089
1070,0.442727
1075,0.448678
1080,0.454338
1085,0.460285
1090,0.466401
1095,0.472428
1100,0.478638
1105,0.484749
1110,0.490975
1115,0.497350
1120,0.503668
1125,0.509986
1130,0.516052
1135,0.522713
1140,0.529024
1145,0.535517
1150,0.541600
1155,0.548215
1160,0.554741
1165,0.561347
1170,0.567960
1175,0.574678
1180,0.580973
1185,0.587403
1190,0.593898
1195,0.600581
1200,0.607275
1205,0.613267
1210,0.619393
1215,0.626014
1220,0.632099
1225,0.637826
1230,0.643766
1235,0.649663
1240,0.655716
1245,0.661548
1250,0.667475
1255,0.672763
1260,0.678692
1265,0.684268
1270,0.689655
1275,0.695727
1280,0.701244
1285,0.706849
1290,0.712328
1295,0.717467
1300,0.723071
1305,0.728379
1310,0.733475
1315,0.738610
1320,0.742854
1325,0.748580
1330,0.753580
1335,0.758361
1340,0.763001
1345,0.767085
1350,0.771846
1355,0.777125
1360,0.782518
1365,0.786527
1370,0.792246
1375,0.796857
1380,0.802181
1385,0.806570
1390,0.812072
1395,0.816896
1400,0.821148
1405,0.825842
1410,0.830724
1415,0.835262
1420,0.839078
1425,0.843989
1430,0.847516
1435,0.851154
1440,0.854721
1445,0.858453
1450,0.861855
1455,0.864614
1460,0.867854
1465,0.867885
1470,0.874706
1475,0.876705
1480,0.879452
1485,0.881727
1490,0.883794
1495,0.888512
1500,0.890403
1505,0.892996
1510,0.894763
1515,0.897262
1520,0.897555
1525,0.899650
1530,0.901460
1535,0.900938
1540,0.903309
1545,0.907471
1550,0.908697
1555,0.910438
1560,0.912945
1565,0.916399
1570,0.919034
1575,0.916970
1580,0.920042
1585,0.924261
1590,0.924821
1595,0.925493
1600,0.928878
1605,0.929124
1610,0.926970
1615,0.932434
1620,0.932627
1625,0.934721
1630,0.932151
1635,0.934830
1640,0.933708
1645,0.936846
1650,0.937989
1655,0.939621
1660,0.941677
1665,0.943434
1670,0.945200
1675,0.947726
1680,0.947423
1685,0.947245
1690,0.948130
1695,0.948078
1700,0.950762
1705,0.951533
1710,0.952088
1715,0.950856
1720,0.952484
1725,0.951779
1730,0.953551
1735,0.952933
1740,0.952878
1745,0.955766
1750,0.956421
1755,0.957627
1760,0.960009
1765,0.960670
1770,0.960765
1775,0.961749
1780,0.961318
1785,0.960382
1790,0.959090
1795,0.959668
1800,0.961657
1805,0.959199
1810,0.961164
1815,0.962371
1820,0.963095
1825,0.963104
1830,0.963051
1835,0.963190
1840,0.962736
1845,0.963646
1850,0.962395
1855,0.961412
1860,0.963246
1865,0.964800
1870,0.963496
1875,0.962376
1880,0.963277
1885,0.962453
1890,0.969066
1895,0.985148
1900,0.989937
1905,0.989670
1910,0.998929
1915,0.993482
1920,0.986995
1925,0.986022
1930,0.993944
1935,0.990312
1940,0.986215
1945,0.993738
1950,0.990089
1955,0.985299
1960,0.983783
1965,0.981087
1970,0.978334
1975,0.980751
1980,0.995798
1985,0.988985
1990,0.986185
1995,0.990213
2000,0.989609
2005,0.987189
2010,0.984991
2015,0.983783
2020,0.981331
2025,0.980374
2030,0.978089
2035,0.978449
2040,0.976498
2045,0.976619
2050,0.975786
2055,0.975388
2060,0.974020
2065,0.974566
2070,0.981252
2075,0.978143
2080,0.977386
2085,0.975797
2090,0.975735
2095,0.975262
2100,0.975234
2105,0.974945
2110,0.974344
2115,0.974440
2120,0.974574
2125,0.974668
2130,0.974469
2135,0.974163
2140,0.974573
2145,0.975033
2150,0.975286
2155,0.975411
2160,0.975936
2165,0.975937
2170,0.976206
2175,0.976730
2180,0.976672
2185,0.977130
2190,0.977308
2195,0.977779
2200,0.978103
2205,0.978501
2210,0.979166
2215,0.979476
2220,0.979949
2225,0.980626
2230,0.981735
2235,0.982334
2240,0.982746
2245,0.983569
2250,0.983702
2255,0.984168
2260,0.987628
2265,0.984997
2270,0.984241
2275,0.983831
2280,0.983849
2285,0.983663
2290,0.983524
2295,0.983582
2300,0.983739
2305,0.983950
2310,0.984194
2315,0.985616
2320,0.985301
2325,0.985214
2330,0.985377
2335,0.985653
2340,0.985912
2345,0.986157
2350,0.986400
2355,0.986635
2360,0.986908
2365,0.987224
2370,0.987624


==> data/case4-macro-overflow-q-p-scale.csv <==
0,93.1017
5,94.609
10,90.0772
15,90.7108
20,91.251
25,94.0512
30,89.8721
35,90.6665
40,91.19040000000001
45,93.9776
50,89.8818
55,90.5301
60,91.1584
65,94.02000000000001
70,89.8598
75,90.6171
80,91.1688
85,94.01310000000001
90,89.8878
95,90.5707
100,91.1734
105,93.9776
110,89.8687
115,90.57039999999999
120,91.1651
125,93.9379
130,89.9042
135,90.5756
140,91.1678
145,93.96900000000001
150,89.87230000000001
155,90.6153
160,91.1686
165,93.9871
170,89.8397
175,90.5691
180,91.17269999999999
185,93.9329
190,89.8937
195,90.628
200,91.1207
205,93.937
210,89.90820000000001
215,90.6064
220,91.1543
225,93.97579999999999
230,89.9448
235,90.67269999999999
240,91.1939
245,93.97919999999999
250,89.85119999999999
255,90.5253
260,91.1425
265,93.974
270,89.88199999999999
275,90.5484
280,91.1161
285,93.99
290,89.9174
295,90.56729999999999
300,91.16929999999999
305,93.941
310,89.8303
315,90.5651
320,91.1772
325,93.9827
330,89.8959
335,90.5698
340,91.1795
345,93.9264
350,89.908
355,90.6541
360,91.17450000000001
365,93.9313
370,89.8716
375,90.55879999999999
380,91.1807
385,93.9338
390,89.8817
395,90.5538
400,91.1884
405,93.9422
410,89.85340000000001
415,90.5795
420,91.1501
425,93.9415
430,89.9192
435,90.6104
440,91.1502
445,93.9073
450,89.9833
455,90.6171
460,91.1846
465,93.9361
470,89.9167
475,90.5798
480,91.1651
485,93.9433
490,89.9532
495,90.55250000000001
500,91.1261
505,93.893
510,89.7899
515,90.583
520,91.1439
525,93.8819
530,89.915
535,90.5619
540,91.14320000000001
545,93.8946
550,89.8529
555,90.54520000000001
560,91.0992
565,93.8228
570,89.874
575,90.5764
580,91.08699999999999
585,93.8191
590,89.7515
595,90.5327
600,91.05290000000001
605,93.8181
610,89.8151
615,90.5192
620,90.9943
625,93.7794
630,89.83919999999999
635,90.5189
640,90.95349999999999
645,93.71979999999999
650,89.7568
655,90.4389
660,90.89789999999999
665,93.66210000000001
670,89.6436
675,90.375
680,90.7796
685,93.5379
690,89.55189999999999
695,90.3418
700,90.68079999999999
705,93.4264
710,89.4844
715,90.228
720,90.5983
725,93.3442
730,89.4483
735,90.1988
740,90.4624
745,93.1663
750,89.2718
755,90.0476
760,90.2717
765,93.0107
770,89.1177
775,89.95870000000001
780,90.1498
785,92.8416
790,88.901
795,89.8584
800,90.0304
805,92.6276
810,88.7508
815,89.6914
820,89.8745
825,92.4791
830,88.5124
835,89.4816
840,89.6918
845,92.3338
850,88.1929
855,89.2722
860,89.5157
865,92.113
870,87.86460000000001
875,89.0865
880,89.2735
885,91.8537
890,87.543
895,88.76899999999999
900,88.9989
905,91.5545
910,87.05030000000001
915,88.5863
920,88.6374
925,91.2603
930,86.5166
935,88.2626
940,88.2386
945,90.8635
950,85.8107
955,87.85
960,87.6802
965,90.34830000000001
970,84.8864
975,87.4369
980,86.9235
985,89.6981
990,83.63390000000001
995,86.8039
1000,85.9804
1005,88.876
1010,82.0476
1015,85.98740000000001
1020,84.79060000000001
1025,87.8917
1030,80.0951
1035,85.0357
1040,83.4115
1045,86.8077
1050,78.0224
1055,83.708
1060,81.9161
1065,85.6184
1070,75.7195
1075,83.00410000000001
1080,79.44409999999999
1085,72.4265
1090,77.78699999999999
1095,75.9099
1100,76.5565
1105,78.2645
1110,71.8232
1115,77.6639
1120,72.7232
1125,74.4131
1130,74.112
1135,74.5013
1140,76.6147
1145,67.7169
1150,77.4302
1155,72.6677
1160,74.4491
1165,75.7139
1170,76.3462
1175,74.7691
1180,63.2143
1185,75.6063
1190,72.3363
1195,73.0986
1200,69.36670000000001
1205,70.3341
1210,70.2468
1215,58.6199
1220,68.7421
1225,62.6781
1230,67.2273
1235,64.07979999999999
1240,68.8204
1245,67.38579999999999
1250,59.5291
1255,65.01
1260,60.4438
1265,65.15039999999999
1270,55.570699999999995
1275,59.16479999999999
1280,57.9254
1285,56.936299999999996
1290,55.794399999999996
1295,63.4601
1300,59.6699
1305,56.5724
1310,53.32599999999999
1315,61.4677
1320,57.377599999999994
1325,53.756400000000006
1330,51.837599999999995
1335,59.3884
1340,56.211800000000004
1345,52.579100000000004
1350,50.35960000000001
1355,57.668200000000006
1360,54.3393
1365,50.2962
1370,46.6254
1375,54.3581
1380,50.6975
1385,47.7431
1390,43.2479
1395,50.9391
1400,46.8936
1405,45.9368
1410,40.2247
1415,47.7382
1420,43.3899
1425,44.2204
1430,39.0221
1435,45.650600000000004
1440,41.5786
1445,40.9796
1450,37.1361
1455,43.831399999999995
1460,39.0916
1465,37.248799999999996
1470,33.9645
1475,39.975899999999996
1480,35.2872
1485,33.0792
1490,29.9645
1495,37.162800000000004
1500,32.2055
1505,29.892999999999997
1510,27.775899999999996
1515,35.302
1520,29.544900000000002
1525,27.5863
1530,26.4648
1535,34.0047
1540,27.8587
1545,25.4573
1550,24.0567
1555,33.4788
1560,26.7673
1565,23.1125
1570,21.3509
1575,32.562000000000005
1580,24.357599999999998
1585,21.7846
1590,20.191799999999997
1595,30.661899999999996
1600,22.7465
1605,19.744600000000002
1610,20.1269
1615,25.8632
1620,22.8849
1625,23.799699999999998
1630,21.5318
1635,30.7605
1640,26.9588
1645,22.317999999999998
1650,24.4587
1655,30.359199999999998
1660,24.6161
1665,24.04
1670,23.5307
1675,29.8097
1680,20.5065
1685,21.4848
1690,30.298199999999998
1695,12.288300000000001
1700,22.5508
1705,26.2513
1710,16.5475
1715,20.6222
1720,19.868
1725,22.9229
1730,14.322899999999999
1735,16.1963
1740,16.0228
1745,13.7793
1750,14.837800000000001
1755,20.7674
1760,27.433600000000002
1765,11.5101
1770,10.6611
1775,16.4939
1780,14.4905
1785,18.1654
1790,17.9605
1795,21.1201
1800,12.0916
1805,19.9242
1810,20.9433
1815,21.3687
1820,10.6373
1825,19.462
1830,19.409499999999998
1835,15.629399999999999
1840,23.744699999999998
1845,23.5867
1850,21.8829
1855,32.535599999999995
1860,24.0791
1865,35.3377
1870,44.1384
1875,34.818
1880,48.7021
1885,34.9119
1890,50.96659999999999
1895,86.3692
1900,92.4306
1905,96.7744
1910,95.5943
1915,96.7744
1920,96.74589999999999
1925,96.7744
1930,96.74589999999999
1935,90.009
1940,88.4
1945,92.90859999999999
1950,96.74589999999999
1955,96.7744
1960,96.74589999999999
1965,93.0787
1970,67.4404
1975,44.859700000000004
1980,45.5666
1985,58.7588
1990,55.3334
1995,71.5386
2000,62.14769999999999
2005,49.2136
2010,72.268
2015,66.41470000000001
2020,54.7863
2025,39.596199999999996
2030,49.8063
2035,59.836299999999994
2040,54.3474
2045,37.5952
2050,61.102999999999994
2055,77.3401
2060,79.4562
2065,72.1621
2070,96.74589999999999
2075,60.8246
2080,83.28529999999999
2085,68.2302
2090,29.6555
2095,26.603500000000004
2100,7.7698
2105,7.575900000000001
2110,8.953800000000001
2115,8.2046
2120,4.6996
2125,8.810500000000001
2130,4.4845999999999995
2135,5.5699
2140,6.417299999999999
2145,6.7469
2150,7.2471
2155,7.5837
2160,8.2548
2165,8.4545
2170,8.0367
2175,7.283100000000001
2180,7.2899
2185,8.194700000000001
2190,7.1754
2195,6.984799999999999
2200,6.3806
2205,6.450799999999999
2210,5.5337
2215,4.9091000000000005
2220,3.8061
2225,3.6174
2230,3.0485
2235,2.6256999999999997
2240,2.4257
2245,2.6497
2250,2.4743
2255,2.2718
2260,2.0335
2265,1.8456000000000001
2270,1.6982000000000002
2275,1.6479000000000001
2280,1.6559000000000001
2285,1.6233999999999997
2290,1.6579
2295,1.5997999999999999
2300,1.51
2305,1.5462
2310,1.4444000000000001
2315,1.4607999999999999
2320,1.3802
2325,1.3801
2330,1.3005
2335,1.3641999999999999
2340,1.3969
2345,1.5611
2350,1.4155
2355,2.207
2360,2.1575
2365,2.0991
2370,2.5465999999999998
2375,2.6266000000000003
2380,2.511
2385,3.6538
2390,2.863
2395,2.4808
2400,2.1501


==> data/case4-macro-overflow-q-p.csv <==
0,0.931017
5,0.946090
10,0.900772
15,0.907108
20,0.912510
25,0.940512
30,0.898721
35,0.906665
40,0.911904
45,0.939776
50,0.898818
55,0.905301
60,0.911584
65,0.940200
70,0.898598
75,0.906171
80,0.911688
85,0.940131
90,0.898878
95,0.905707
100,0.911734
105,0.939776
110,0.898687
115,0.905704
120,0.911651
125,0.939379
130,0.899042
135,0.905756
140,0.911678
145,0.939690
150,0.898723
155,0.906153
160,0.911686
165,0.939871
170,0.898397
175,0.905691
180,0.911727
185,0.939329
190,0.898937
195,0.906280
200,0.911207
205,0.939370
210,0.899082
215,0.906064
220,0.911543
225,0.939758
230,0.899448
235,0.906727
240,0.911939
245,0.939792
250,0.898512
255,0.905253
260,0.911425
265,0.939740
270,0.898820
275,0.905484
280,0.911161
285,0.939900
290,0.899174
295,0.905673
300,0.911693
305,0.939410
310,0.898303
315,0.905651
320,0.911772
325,0.939827
330,0.898959
335,0.905698
340,0.911795
345,0.939264
350,0.899080
355,0.906541
360,0.911745
365,0.939313
370,0.898716
375,0.905588
380,0.911807
385,0.939338
390,0.898817
395,0.905538
400,0.911884
405,0.939422
410,0.898534
415,0.905795
420,0.911501
425,0.939415
430,0.899192
435,0.906104
440,0.911502
445,0.939073
450,0.899833
455,0.906171
460,0.911846
465,0.939361
470,0.899167
475,0.905798
480,0.911651
485,0.939433
490,0.899532
495,0.905525
500,0.911261
505,0.938930
510,0.897899
515,0.905830
520,0.911439
525,0.938819
530,0.899150
535,0.905619
540,0.911432
545,0.938946
550,0.898529
555,0.905452
560,0.910992
565,0.938228
570,0.898740
575,0.905764
580,0.910870
585,0.938191
590,0.897515
595,0.905327
600,0.910529
605,0.938181
610,0.898151
615,0.905192
620,0.909943
625,0.937794
630,0.898392
635,0.905189
640,0.909535
645,0.937198
650,0.897568
655,0.904389
660,0.908979
665,0.936621
670,0.896436
675,0.903750
680,0.907796
685,0.935379
690,0.895519
695,0.903418
700,0.906808
705,0.934264
710,0.894844
715,0.902280
720,0.905983
725,0.933442
730,0.894483
735,0.901988
740,0.904624
745,0.931663
750,0.892718
755,0.900476
760,0.902717
765,0.930107
770,0.891177
775,0.899587
780,0.901498
785,0.928416
790,0.889010
795,0.898584
800,0.900304
805,0.926276
810,0.887508
815,0.896914
820,0.898745
825,0.924791
830,0.885124
835,0.894816
840,0.896918
845,0.923338
850,0.881929
855,0.892722
860,0.895157
865,0.921130
870,0.878646
875,0.890865
880,0.892735
885,0.918537
890,0.875430
895,0.887690
900,0.889989
905,0.915545
910,0.870503
915,0.885863
920,0.886374
925,0.912603
930,0.865166
935,0.882626
940,0.882386
945,0.908635
950,0.858107
955,0.878500
960,0.876802
965,0.903483
970,0.848864
975,0.874369
980,0.869235
985,0.896981
990,0.836339
995,0.868039
1000,0.859804
1005,0.888760
1010,0.820476
1015,0.859874
1020,0.847906
1025,0.878917
1030,0.800951
1035,0.850357
1040,0.834115
1045,0.868077
1050,0.780224
1055,0.837080
1060,0.819161
1065,0.856184
1070,0.757195
1075,0.830041
1080,0.794441
1085,0.724265
1090,0.777870
1095,0.759099
1100,0.765565
1105,0.782645
1110,0.718232
1115,0.776639
1120,0.727232
1125,0.744131
1130,0.741120
1135,0.745013
1140,0.766147
1145,0.677169
1150,0.774302
1155,0.726677
1160,0.744491
1165,0.757139
1170,0.763462
1175,0.747691
1180,0.632143
1185,0.756063
1190,0.723363
1195,0.730986
1200,0.693667
1205,0.703341
1210,0.702468
1215,0.586199
1220,0.687421
1225,0.626781
1230,0.672273
1235,0.640798
1240,0.688204
1245,0.673858
1250,0.595291
1255,0.650100
1260,0.604438
1265,0.651504
1270,0.555707
1275,0.591648
1280,0.579254
1285,0.569363
1290,0.557944
1295,0.634601
1300,0.596699
1305,0.565724
1310,0.533260
1315,0.614677
1320,0.573776
1325,0.537564
1330,0.518376
1335,0.593884
1340,0.562118
1345,0.525791
1350,0.503596
1355,0.576682
1360,0.543393
1365,0.502962
1370,0.466254
1375,0.543581
1380,0.506975
1385,0.477431
1390,0.432479
1395,0.509391
1400,0.468936
1405,0.459368
1410,0.402247
1415,0.477382
1420,0.433899
1425,0.442204
1430,0.390221
1435,0.456506
1440,0.415786
1445,0.409796
1450,0.371361
1455,0.438314
1460,0.390916
1465,0.372488
1470,0.339645
1475,0.399759
1480,0.352872
1485,0.330792
1490,0.299645
1495,0.371628
1500,0.322055
1505,0.298930
1510,0.277759
1515,0.353020
1520,0.295449
1525,0.275863
1530,0.264648
1535,0.340047
1540,0.278587
1545,0.254573
1550,0.240567
1555,0.334788
1560,0.267673
1565,0.231125
1570,0.213509
1575,0.325620
1580,0.243576
1585,0.217846
1590,0.201918
1595,0.306619
1600,0.227465
1605,0.197446
1610,0.201269
1615,0.258632
1620,0.228849
1625,0.237997
1630,0.215318
1635,0.307605
1640,0.269588
1645,0.223180
1650,0.244587
1655,0.303592
1660,0.246161
1665,0.240400
1670,0.235307
1675,0.298097
1680,0.205065
1685,0.214848
1690,0.302982
1695,0.122883
1700,0.225508
1705,0.262513
1710,0.165475
1715,0.206222
1720,0.198680
1725,0.229229
1730,0.143229
1735,0.161963
1740,0.160228
1745,0.137793
1750,0.148378
1755,0.207674
1760,0.274336
1765,0.115101
1770,0.106611
1775,0.164939
1780,0.144905
1785,0.181654
1790,0.179605
1795,0.211201
1800,0.120916
1805,0.199242
1810,0.209433
1815,0.213687
1820,0.106373
1825,0.194620
1830,0.194095
1835,0.156294
1840,0.237447
1845,0.235867
1850,0.218829
1855,0.325356
1860,0.240791
1865,0.353377
1870,0.441384
1875,0.348180
1880,0.487021
1885,0.349119
1890,0.509666
1895,0.863692
1900,0.924306
1905,0.967744
1910,0.955943
1915,0.967744
1920,0.967459
1925,0.967744
1930,0.967459
1935,0.900090
1940,0.884000
1945,0.929086
1950,0.967459
1955,0.967744
1960,0.967459
1965,0.930787
1970,0.674404
1975,0.448597
1980,0.455666
1985,0.587588
1990,0.553334
1995,0.715386
2000,0.621477
2005,0.492136
2010,0.722680
2015,0.664147
2020,0.547863
2025,0.395962
2030,0.498063
2035,0.598363
2040,0.543474
2045,0.375952
2050,0.611030
2055,0.773401
2060,0.794562
2065,0.721621
2070,0.967459
2075,0.608246
2080,0.832853
2085,0.682302
2090,0.296555
2095,0.266035
2100,0.077698
2105,0.075759
2110,0.089538
2115,0.082046
2120,0.046996
2125,0.088105
2130,0.044846
2135,0.055699
2140,0.064173
2145,0.067469
2150,0.072471
2155,0.075837
2160,0.082548
2165,0.084545
2170,0.080367
2175,0.072831
2180,0.072899
2185,0.081947
2190,0.071754
2195,0.069848
2200,0.063806
2205,0.064508
2210,0.055337
2215,0.049091
2220,0.038061
2225,0.036174
2230,0.030485
2235,0.026257
2240,0.024257
2245,0.026497
2250,0.024743
2255,0.022718
2260,0.020335
2265,0.018456
2270,0.016982
2275,0.016479
2280,0.016559
2285,0.016234
2290,0.016579
2295,0.015998
2300,0.015100
2305,0.015462
2310,0.014444
2315,0.014608
2320,0.013802
2325,0.013801
2330,0.013005
2335,0.013642
2340,0.013969
2345,0.015611
2350,0.014155
2355,0.022070
2360,0.021575
2365,0.020991
2370,0.025466
2375,0.026266
2380,0.025110
2385,0.036538
2390,0.028630
2395,0.024808
2400,0.021501


==> data/case4-macro-overflow-q-scale.csv <==
0,96.1557
5,93.69720000000001
10,93.7237
15,93.90469999999999
20,93.12780000000001
25,94.577
30,94.3138
35,93.8132
40,86.885
45,83.7966
50,91.6392
55,91.1131
60,85.0942
65,86.505
70,91.0969
75,90.8836
80,88.5526
85,83.4338
90,84.3729
95,88.1243
100,87.454
105,83.1846
110,84.8523
115,85.2267
120,83.3549
125,83.396
130,84.9632
135,85.181
140,83.0503
145,83.38640000000001
150,84.95
155,85.2447
160,83.1207
165,83.4008
170,84.9785
175,85.2528
180,83.1818
185,83.47290000000001
190,85.00609999999999
195,85.3553
200,83.2409
205,83.5061
210,85.03
215,85.378
220,83.3089
225,83.572
230,85.05120000000001
235,85.43119999999999
240,83.3549
245,83.5921
250,85.0522
255,85.4613
260,83.3705
265,83.59020000000001
270,85.0473
275,85.4742
280,83.379
285,83.5861
290,85.0394
295,85.47059999999999
300,83.3835
305,83.58640000000001
310,85.0395
315,85.4627
320,83.3903
325,83.5872
330,85.0395
335,85.4568
340,83.39569999999999
345,83.5858
350,85.0384
355,85.4529
360,83.401
365,83.5903
370,85.0401
375,85.4504
380,83.40379999999999
385,83.5946
390,85.03739999999999
395,85.4453
400,83.4071
405,83.5911
410,85.0306
415,85.4421
420,83.4075
425,83.5959
430,85.0226
435,85.5097
440,83.4098
445,83.5957
450,85.0176
455,85.4869
460,83.405
465,83.5898
470,84.9654
475,85.7513
480,83.48989999999999
485,83.6305
490,85.0386
495,85.5737
500,83.524
505,83.5972
510,85.0415
515,85.5702
520,83.4501
525,83.5735
530,84.9632
535,85.77860000000001
540,83.46820000000001
545,83.6186
550,85.0256
555,85.5639
560,83.5607
565,83.6003
570,85.0342
575,85.5531
580,83.44709999999999
585,83.57639999999999
590,84.9597
595,85.787
600,83.4742
605,83.6098
610,85.0245
615,85.5475
620,83.5662
625,83.6003
630,85.02690000000001
635,85.5506
640,83.39959999999999
645,83.5759
650,84.9559
655,85.7509
660,83.3604
665,83.5767
670,84.9877
675,85.4134
680,83.2811
685,83.50959999999999
690,84.9293
695,85.3288
700,83.231
705,83.4665
710,84.8886
715,85.2347
720,83.17099999999999
725,83.4271
730,84.85770000000001
735,85.20649999999999
740,83.1558
745,83.4168
750,84.90299999999999
755,85.2308
760,83.0946
765,83.32169999999999
770,84.8114
775,85.10180000000001
780,82.9502
785,83.2488
790,84.84230000000001
795,85.0525
800,82.8719
805,83.1967
810,84.7988
815,85.0222
820,82.7311
825,83.07560000000001
830,84.8334
835,85.016
840,82.513
845,82.90990000000001
850,84.7557
855,84.8789
860,82.3405
865,82.7424
870,84.7451
875,84.76259999999999
880,82.0658
885,82.524
890,84.7123
895,84.6832
900,81.7018
905,82.38929999999999
910,84.6516
915,84.4357
920,81.5741
925,82.2752
930,84.6817
935,84.2338
940,81.3314
945,82.1781
950,84.531
955,83.9195
960,80.9426
965,82.0836
970,84.33
975,83.5464
980,80.583
985,81.87830000000001
990,84.1725
995,83.0884
1000,80.2366
1005,81.7793
1010,83.72579999999999
1015,82.64869999999999
1020,79.6254
1025,81.5104
1030,82.93430000000001
1035,81.78569999999999
1040,78.90129999999999
1045,81.26440000000001
1050,81.93690000000001
1055,80.8266
1060,77.96509999999999
1065,80.48100000000001
1070,80.7564
1075,79.69000000000001
1080,75.61710000000001
1085,79.8231
1090,77.0331
1095,81.89020000000001
1100,76.718
1105,82.23129999999999
1110,76.7043
1115,81.7032
1120,76.6218
1125,79.7014
1130,71.146
1135,78.3374
1140,77.1436
1145,70.4039
1150,77.5025
1155,75.9187
1160,69.8819
1165,76.949
1170,77.8726
1175,76.3087
1180,77.24069999999999
1185,77.83919999999999
1190,75.1284
1195,75.6545
1200,73.7227
1205,74.2632
1210,74.0453
1215,75.3652
1220,72.5405
1225,74.24690000000001
1230,73.9078
1235,69.6605
1240,85.11030000000001
1245,80.3237
1250,64.7396
1255,73.5266
1260,81.94069999999999
1265,77.4215
1270,61.651599999999995
1275,73.2286
1280,80.2761
1285,74.5488
1290,57.8667
1295,71.75829999999999
1300,76.595
1305,72.1432
1310,55.87069999999999
1315,69.7153
1320,69.06710000000001
1325,73.2322
1330,55.181000000000004
1335,60.142300000000006
1340,63.86619999999999
1345,68.17649999999999
1350,56.0307
1355,57.3226
1360,61.110600000000005
1365,55.498999999999995
1370,52.0941
1375,55.1299
1380,54.612300000000005
1385,48.4718
1390,49.5052
1395,48.6447
1400,44.9024
1405,44.911699999999996
1410,38.925
1415,31.1085
1420,33.830799999999996
1425,38.150800000000004
1430,33.908500000000004
1435,20.0557
1440,24.4834
1445,18.704
1450,19.145200000000003
1455,21.8848
1460,16.7295
1465,23.8554
1470,19.0836
1475,17.5623
1480,24.029500000000002
1485,24.3833
1490,28.823300000000003
1495,15.4886
1500,21.7303
1505,14.9237
1510,39.4867
1515,21.3823
1520,45.264500000000005
1525,40.7222
1530,53.5488
1535,40.2538
1540,35.699999999999996
1545,31.8409
1550,34.682
1555,32.6274
1560,28.706300000000002
1565,36.9551
1570,38.4662
1575,54.82599999999999
1580,38.961
1585,31.1489
1590,50.048899999999996
1595,39.4841
1600,50.806799999999996
1605,50.5756
1610,68.1177
1615,46.968900000000005
1620,47.553200000000004
1625,64.6073
1630,46.8297
1635,41.0753
1640,33.7823
1645,37.188900000000004
1650,46.8117
1655,54.2277
1660,55.827400000000004
1665,22.8874
1670,12.764000000000001
1675,21.5693
1680,30.836599999999997
1685,22.9953
1690,17.7011
1695,39.6939
1700,37.046
1705,30.755399999999998
1710,27.8949
1715,16.9199
1720,41.0171
1725,40.0357
1730,15.6106
1735,23.5577
1740,15.235999999999999
1745,35.4763
1750,22.8673
1755,21.44
1760,15.5221
1765,31.861600000000003
1770,17.9532
1775,21.7976
1780,19.137
1785,15.029799999999998
1790,21.2288
1795,19.9224
1800,21.0286
1805,19.694300000000002
1810,18.9965
1815,16.645599999999998
1820,12.5785
1825,27.694800000000004
1830,14.4095
1835,18.7209
1840,16.6751
1845,9.395000000000001
1850,10.8643
1855,12.505700000000001
1860,11.414100000000001
1865,12.7941
1870,11.2592
1875,11.4861
1880,9.8089
1885,9.4602
1890,11.4319
1895,22.1967
1900,21.0835
1905,19.3061
1910,11.001
1915,11.8148
1920,9.122
1925,9.3908
1930,11.3523
1935,17.2055
1940,19.8644
1945,12.0611
1950,18.9248
1955,12.278699999999999
1960,10.9117
1965,14.2257
1970,6.0878000000000005
1975,5.6245
1980,6.8123000000000005
1985,5.5765
1990,8.1332
1995,5.4642
2000,8.3854
2005,8.0677
2010,5.264
2015,3.1897
2020,5.0505
2025,5.0853
2030,3.9997
2035,5.0771999999999995
2040,5.3226
2045,4.3168999999999995
2050,6.1514
2055,5.6221
2060,3.347
2065,2.8078
2070,2.4794
2075,2.049
2080,2.5939
2085,1.6682
2090,2.5604
2095,1.5753
2100,1.872
2105,1.6179
2110,1.5167
2115,1.4446
2120,1.333
2125,1.2488000000000001
2130,1.1611
2135,1.1031
2140,1.0707
2145,1.0418
2150,1.0
2155,0.915
2160,0.8305999999999999
2165,0.7649
2170,0.7518
2175,0.7261
2180,0.688
2185,0.6646
2190,0.6645
2195,0.6774
2200,0.6588
2205,0.6467999999999999
2210,0.6259
2215,0.6018
2220,0.5715
2225,0.5385
2230,0.5166
2235,0.494
2240,0.46909999999999996
2245,0.44799999999999995
2250,0.43949999999999995
2255,0.4271
2260,0.4083
2265,0.3827
2270,0.3241
2275,0.3162
2280,0.30720000000000003
2285,0.309
2290,0.311
2295,0.3104
2300,0.3114
2305,0.3107
2310,0.3088
2315,0.3061
2320,0.30760000000000004
2325,0.3044
2330,0.3029
2335,0.301
2340,0.3017
2345,0.301
2350,0.2996
2355,0.2957
2360,0.2933
2365,0.28909999999999997
2370,0.2842


==> data/case4-macro-overflow-q.csv <==
0,0.961557
5,0.936972
10,0.937237
15,0.939047
20,0.931278
25,0.945770
30,0.943138
35,0.938132
40,0.868850
45,0.837966
50,0.916392
55,0.911131
60,0.850942
65,0.865050
70,0.910969
75,0.908836
80,0.885526
85,0.834338
90,0.843729
95,0.881243
100,0.874540
105,0.831846
110,0.848523
115,0.852267
120,0.833549
125,0.833960
130,0.849632
135,0.851810
140,0.830503
145,0.833864
150,0.849500
155,0.852447
160,0.831207
165,0.834008
170,0.849785
175,0.852528
180,0.831818
185,0.834729
190,0.850061
195,0.853553
200,0.832409
205,0.835061
210,0.850300
215,0.853780
220,0.833089
225,0.835720
230,0.850512
235,0.854312
240,0.833549
245,0.835921
250,0.850522
255,0.854613
260,0.833705
265,0.835902
270,0.850473
275,0.854742
280,0.833790
285,0.835861
290,0.850394
295,0.854706
300,0.833835
305,0.835864
310,0.850395
315,0.854627
320,0.833903
325,0.835872
330,0.850395
335,0.854568
340,0.833957
345,0.835858
350,0.850384
355,0.854529
360,0.834010
365,0.835903
370,0.850401
375,0.854504
380,0.834038
385,0.835946
390,0.850374
395,0.854453
400,0.834071
405,0.835911
410,0.850306
415,0.854421
420,0.834075
425,0.835959
430,0.850226
435,0.855097
440,0.834098
445,0.835957
450,0.850176
455,0.854869
460,0.834050
465,0.835898
470,0.849654
475,0.857513
480,0.834899
485,0.836305
490,0.850386
495,0.855737
500,0.835240
505,0.835972
510,0.850415
515,0.855702
520,0.834501
525,0.835735
530,0.849632
535,0.857786
540,0.834682
545,0.836186
550,0.850256
555,0.855639
560,0.835607
565,0.836003
570,0.850342
575,0.855531
580,0.834471
585,0.835764
590,0.849597
595,0.857870
600,0.834742
605,0.836098
610,0.850245
615,0.855475
620,0.835662
625,0.836003
630,0.850269
635,0.855506
640,0.833996
645,0.835759
650,0.849559
655,0.857509
660,0.833604
665,0.835767
670,0.849877
675,0.854134
680,0.832811
685,0.835096
690,0.849293
695,0.853288
700,0.832310
705,0.834665
710,0.848886
715,0.852347
720,0.831710
725,0.834271
730,0.848577
735,0.852065
740,0.831558
745,0.834168
750,0.849030
755,0.852308
760,0.830946
765,0.833217
770,0.848114
775,0.851018
780,0.829502
785,0.832488
790,0.848423
795,0.850525
800,0.828719
805,0.831967
810,0.847988
815,0.850222
820,0.827311
825,0.830756
830,0.848334
835,0.850160
840,0.825130
845,0.829099
850,0.847557
855,0.848789
860,0.823405
865,0.827424
870,0.847451
875,0.847626
880,0.820658
885,0.825240
890,0.847123
895,0.846832
900,0.817018
905,0.823893
910,0.846516
915,0.844357
920,0.815741
925,0.822752
930,0.846817
935,0.842338
940,0.813314
945,0.821781
950,0.845310
955,0.839195
960,0.809426
965,0.820836
970,0.843300
975,0.835464
980,0.805830
985,0.818783
990,0.841725
995,0.830884
1000,0.802366
1005,0.817793
1010,0.837258
1015,0.826487
1020,0.796254
1025,0.815104
1030,0.829343
1035,0.817857
1040,0.789013
1045,0.812644
1050,0.819369
1055,0.808266
1060,0.779651
1065,0.804810
1070,0.807564
1075,0.796900
1080,0.756171
1085,0.798231
1090,0.770331
1095,0.818902
1100,0.767180
1105,0.822313
1110,0.767043
1115,0.817032
1120,0.766218
1125,0.797014
1130,0.711460
1135,0.783374
1140,0.771436
1145,0.704039
1150,0.775025
1155,0.759187
1160,0.698819
1165,0.769490
1170,0.778726
1175,0.763087
1180,0.772407
1185,0.778392
1190,0.751284
1195,0.756545
1200,0.737227
1205,0.742632
1210,0.740453
1215,0.753652
1220,0.725405
1225,0.742469
1230,0.739078
1235,0.696605
1240,0.851103
1245,0.803237
1250,0.647396
1255,0.735266
1260,0.819407
1265,0.774215
1270,0.616516
1275,0.732286
1280,0.802761
1285,0.745488
1290,0.578667
1295,0.717583
1300,0.765950
1305,0.721432
1310,0.558707
1315,0.697153
1320,0.690671
1325,0.732322
1330,0.551810
1335,0.601423
1340,0.638662
1345,0.681765
1350,0.560307
1355,0.573226
1360,0.611106
1365,0.554990
1370,0.520941
1375,0.551299
1380,0.546123
1385,0.484718
1390,0.495052
1395,0.486447
1400,0.449024
1405,0.449117
1410,0.389250
1415,0.311085
1420,0.338308
1425,0.381508
1430,0.339085
1435,0.200557
1440,0.244834
1445,0.187040
1450,0.191452
1455,0.218848
1460,0.167295
1465,0.238554
1470,0.190836
1475,0.175623
1480,0.240295
1485,0.243833
1490,0.288233
1495,0.154886
1500,0.217303
1505,0.149237
1510,0.394867
1515,0.213823
1520,0.452645
1525,0.407222
1530,0.535488
1535,0.402538
1540,0.357000
1545,0.318409
1550,0.346820
1555,0.326274
1560,0.287063
1565,0.369551
1570,0.384662
1575,0.548260
1580,0.389610
1585,0.311489
1590,0.500489
1595,0.394841
1600,0.508068
1605,0.505756
1610,0.681177
1615,0.469689
1620,0.475532
1625,0.646073
1630,0.468297
1635,0.410753
1640,0.337823
1645,0.371889
1650,0.468117
1655,0.542277
1660,0.558274
1665,0.228874
1670,0.127640
1675,0.215693
1680,0.308366
1685,0.229953
1690,0.177011
1695,0.396939
1700,0.370460
1705,0.307554
1710,0.278949
1715,0.169199
1720,0.410171
1725,0.400357
1730,0.156106
1735,0.235577
1740,0.152360
1745,0.354763
1750,0.228673
1755,0.214400
1760,0.155221
1765,0.318616
1770,0.179532
1775,0.217976
1780,0.191370
1785,0.150298
1790,0.212288
1795,0.199224
1800,0.210286
1805,0.196943
1810,0.189965
1815,0.166456
1820,0.125785
1825,0.276948
1830,0.144095
1835,0.187209
1840,0.166751
1845,0.093950
1850,0.108643
1855,0.125057
1860,0.114141
1865,0.127941
1870,0.112592
1875,0.114861
1880,0.098089
1885,0.094602
1890,0.114319
1895,0.221967
1900,0.210835
1905,0.193061
1910,0.110010
1915,0.118148
1920,0.091220
1925,0.093908
1930,0.113523
1935,0.172055
1940,0.198644
1945,0.120611
1950,0.189248
1955,0.122787
1960,0.109117
1965,0.142257
1970,0.060878
1975,0.056245
1980,0.068123
1985,0.055765
1990,0.081332
1995,0.054642
2000,0.083854
2005,0.080677
2010,0.052640
2015,0.031897
2020,0.050505
2025,0.050853
2030,0.039997
2035,0.050772
2040,0.053226
2045,0.043169
2050,0.061514
2055,0.056221
2060,0.033470
2065,0.028078
2070,0.024794
2075,0.020490
2080,0.025939
2085,0.016682
2090,0.025604
2095,0.015753
2100,0.018720
2105,0.016179
2110,0.015167
2115,0.014446
2120,0.013330
2125,0.012488
2130,0.011611
2135,0.011031
2140,0.010707
2145,0.010418
2150,0.010000
2155,0.009150
2160,0.008306
2165,0.007649
2170,0.007518
2175,0.007261
2180,0.006880
2185,0.006646
2190,0.006645
2195,0.006774
2200,0.006588
2205,0.006468
2210,0.006259
2215,0.006018
2220,0.005715
2225,0.005385
2230,0.005166
2235,0.004940
2240,0.004691
2245,0.004480
2250,0.004395
2255,0.004271
2260,0.004083
2265,0.003827
2270,0.003241
2275,0.003162
2280,0.003072
2285,0.003090
2290,0.003110
2295,0.003104
2300,0.003114
2305,0.003107
2310,0.003088
2315,0.003061
2320,0.003076
2325,0.003044
2330,0.003029
2335,0.003010
2340,0.003017
2345,0.003010
2350,0.002996
2355,0.002957
2360,0.002933
2365,0.002891
2370,0.002842


==> data/case4-macro-overflow-scale.csv <==
0,96.3574
5,95.66029999999999
10,94.8935
15,94.5129
20,94.2302
25,94.0448
30,93.9392
35,93.8423
40,93.8367
45,93.8338
50,93.6752
55,93.67450000000001
60,93.67609999999999
65,93.5928
70,93.55059999999999
75,93.5057
80,93.4254
85,93.4235
90,93.4231
95,93.4236
100,93.4253
105,93.4157
110,93.3686
115,93.3485
120,93.3494
125,93.3505
130,93.35170000000001
135,93.3713
140,93.4323
145,93.4338
150,93.4328
155,93.4318
160,93.4315
165,93.4316
170,93.47959999999999
175,93.5132
180,93.5128
185,93.5121
190,93.51129999999999
195,93.51089999999999
200,93.51089999999999
205,93.5107
210,93.5105
215,93.5103
220,93.5106
225,93.5079
230,93.4918
235,93.4551
240,93.4234
245,93.4231
250,93.4246
255,93.42439999999999
260,93.4242
265,93.4238
270,93.4233
275,93.423
280,93.4226
285,93.4223
290,93.4223
295,93.4228
300,93.423
305,93.4235
310,93.42479999999999
315,93.4264
320,93.4276
325,93.4278
330,93.4276
335,93.4275
340,93.4278
345,93.4285
350,93.4293
355,93.42960000000001
360,93.4294
365,93.4289
370,93.429
375,93.4292
380,93.4291
385,93.4288
390,93.4288
395,93.4294
400,93.43
405,93.4304
410,93.4313
415,93.4322
420,93.4327
425,93.43289999999999
430,93.4289
435,93.4178
440,93.4041
445,93.3767
450,93.3481
455,93.3468
460,93.3457
465,93.3446
470,93.3441
475,93.3434
480,93.34270000000001
485,93.34179999999999
490,93.3409
495,93.3401
500,93.3339
505,93.3093
510,93.2719
515,93.279
520,93.2872
525,93.29650000000001
530,93.3068
535,93.31540000000001
540,93.3176
545,93.28070000000001
550,93.2391
555,93.2372
560,93.2347
565,93.2294
570,93.2258
575,93.1909
580,93.1401
585,93.1383
590,93.1374
595,93.1364
600,93.1064
605,93.048
610,93.0616
615,93.0776
620,93.1038
625,93.0986
630,93.0866
635,93.0539
640,93.0016
645,92.9948
650,93.0104
655,93.00789999999999
660,92.9267
665,92.9763
670,92.9919
675,92.90690000000001
680,92.8559
685,92.9152
690,92.8496
695,92.85900000000001
700,92.9088
705,92.862
710,92.8618
715,92.8524
720,92.8525
725,92.8292
730,92.7344
735,92.7523
740,92.6722
745,92.7104
750,92.6884
755,92.6442
760,92.6786
765,92.61789999999999
770,92.60629999999999
775,92.56450000000001
780,92.46130000000001
785,92.5003
790,92.407
795,92.47109999999999
800,92.3912
805,92.3752
810,92.3017
815,92.2657
820,92.19850000000001
825,92.2468
830,92.201
835,92.1133
840,92.1017
845,92.05210000000001
850,91.9858
855,91.9544
860,91.8855
865,91.8325
870,91.81479999999999
875,91.6791
880,91.6755
885,91.6204
890,91.5805
895,91.4763
900,91.4515
905,91.365
910,91.3317
915,91.1969
920,91.19080000000001
925,91.0903
930,90.99969999999999
935,90.9193
940,90.8598
945,90.7235
950,90.6828
955,90.5786
960,90.429
965,90.3472
970,90.30669999999999
975,90.1923
980,90.1093
985,89.94569999999999
990,89.8112
995,89.72059999999999
1000,89.6267
1005,89.4323
1010,89.2906
1015,89.1333
1020,88.9956
1025,88.8419
1030,88.60130000000001
1035,88.4402
1040,88.27000000000001
1045,88.055
1050,87.81700000000001
1055,87.60520000000001
1060,87.3702
1065,87.1267
1070,86.92999999999999
1075,86.6635
1080,86.3796
1085,86.1311
1090,85.8635
1095,85.5439
1100,85.2782
1105,84.95620000000001
1110,84.6537
1115,84.40950000000001
1120,84.1302
1125,83.8414
1130,83.5643
1135,83.2795
1140,82.9726
1145,82.7067
1150,82.4717
1155,82.1636
1160,81.8481
1165,81.6161
1170,81.35719999999999
1175,81.0809
1180,80.76339999999999
1185,80.4645
1190,80.1366
1195,79.8529
1200,79.5191
1205,79.1944
1210,78.8586
1215,78.5039
1220,78.1762
1225,77.8058
1230,77.4879
1235,77.1246
1240,76.80399999999999
1245,76.4764
1250,76.1207
1255,75.8008
1260,75.4475
1265,75.09710000000001
1270,74.735
1275,74.3793
1280,73.9996
1285,73.58879999999999
1290,73.16329999999999
1295,72.70410000000001
1300,72.3256
1305,71.9306
1310,71.50800000000001
1315,71.0771
1320,70.6323
1325,70.1741
1330,69.7033
1335,69.2101
1340,68.6977
1345,68.1675
1350,67.6374
1355,67.11
1360,66.5402
1365,65.9632
1370,65.3742
1375,64.7846
1380,64.1424
1385,63.4788
1390,62.7609
1395,62.026
1400,61.2732
1405,60.4986
1410,59.692
1415,58.86900000000001
1420,58.128
1425,57.4157
1430,56.7107
1435,56.0189
1440,55.393899999999995
1445,54.778099999999995
1450,54.1883
1455,53.615199999999994
1460,53.025299999999994
1465,52.4328
1470,51.7935
1475,51.1478
1480,50.476600000000005
1485,49.751
1490,48.9632
1495,48.3547
1500,47.7302
1505,47.0794
1510,46.43
1515,45.949200000000005
1520,45.455600000000004
1525,44.9162
1530,44.333099999999995
1535,43.7011
1540,43.019200000000005
1545,42.281400000000005
1550,41.4925
1555,40.6036
1560,39.6899
1565,38.7982
1570,37.9591
1575,37.2005
1580,36.5145
1585,35.8946
1590,35.3328
1595,34.8098
1600,34.3148
1605,33.852900000000005
1610,33.4124
1615,32.97
1620,32.4921
1625,31.9992
1630,31.479200000000002
1635,30.917499999999997
1640,30.2968
1645,29.7776
1650,29.429
1655,28.987800000000004
1660,28.4641
1665,27.8694
1670,27.098
1675,26.156800000000004
1680,25.035
1685,23.8031
1690,22.7315
1695,22.184
1700,21.912000000000003
1705,21.757
1710,21.6696
1715,21.6389
1720,21.656100000000002
1725,21.782899999999998
1730,21.814700000000002
1735,21.7609
1740,21.7382
1745,21.8279
1750,21.9381
1755,21.9686
1760,21.8932
1765,21.7442
1770,21.6471
1775,21.6058
1780,21.6949
1785,21.770300000000002
1790,21.820600000000002
1795,21.7914
1800,21.7198
1805,21.6128
1810,21.4482
1815,21.2851
1820,21.1431
1825,20.9949
1830,20.9803
1835,20.9826
1840,20.9064
1845,20.787
1850,20.6288
1855,20.4808
1860,20.3111
1865,20.1131
1870,19.964399999999998
1875,19.8336
1880,19.7209
1885,19.464100000000002
1890,17.003
1895,16.616
1900,16.5065
1905,16.4771
1910,16.6044
1915,16.7526
1920,16.7072
1925,16.5987
1930,15.7519
1935,16.5678
1940,15.6921
1945,13.9345
1950,12.461400000000001
1955,12.168
1960,12.2348
1965,12.1731
1970,11.8568
1975,11.0706
1980,9.3761
1985,8.6592
1990,8.2746
1995,7.3580000000000005
2000,7.0714
2005,6.4745
2010,5.888800000000001
2015,5.3256
2020,5.0971
2025,4.888
2030,4.8621
2035,4.6563
2040,4.4716
2045,4.3322
2050,4.143800000000001
2055,4.030799999999999
2060,3.9009
2065,3.8207999999999998
2070,3.6177
2075,3.3245999999999998
2080,3.1985
2085,3.0913
2090,3.0473
2095,3.0273000000000003
2100,2.9132000000000002
2105,2.7954
2110,2.6806
2115,2.6068000000000002
2120,2.5187999999999997
2125,2.4185000000000003
2130,2.3225
2135,2.2399999999999998
2140,2.1357999999999997
2145,2.0394
2150,1.9272999999999998
2155,1.8076999999999999
2160,1.6827999999999999
2165,1.5737
2170,1.482
2175,1.4187
2180,1.3346
2185,1.2556
2190,1.1789
2195,1.1142
2200,1.0572
2205,0.9848000000000001
2210,0.9098
2215,0.8126
2220,0.6981
2225,0.5871000000000001
2230,0.48009999999999997
2235,0.3827
2240,0.3232
2245,0.29450000000000004
2250,0.2918
2255,0.2865
2260,0.1907
2265,0.1892
2270,0.19669999999999999
2275,0.2035
2280,0.2073
2285,0.2043
2290,0.1949
2295,0.1865
2300,0.18710000000000002
2305,0.1928
2310,0.1986
2315,0.1804
2320,0.1817
2325,0.18439999999999998
2330,0.1887
2335,0.1923
2340,0.1911
2345,0.1884
2350,0.1848
2355,0.1823
2360,0.1813
2365,0.1828
2370,0.1857


==> data/case4-macro-overflow.csv <==
0,0.963574
5,0.956603
10,0.948935
15,0.945129
20,0.942302
25,0.940448
30,0.939392
35,0.938423
40,0.938367
45,0.938338
50,0.936752
55,0.936745
60,0.936761
65,0.935928
70,0.935506
75,0.935057
80,0.934254
85,0.934235
90,0.934231
95,0.934236
100,0.934253
105,0.934157
110,0.933686
115,0.933485
120,0.933494
125,0.933505
130,0.933517
135,0.933713
140,0.934323
145,0.934338
150,0.934328
155,0.934318
160,0.934315
165,0.934316
170,0.934796
175,0.935132
180,0.935128
185,0.935121
190,0.935113
195,0.935109
200,0.935109
205,0.935107
210,0.935105
215,0.935103
220,0.935106
225,0.935079
230,0.934918
235,0.934551
240,0.934234
245,0.934231
250,0.934246
255,0.934244
260,0.934242
265,0.934238
270,0.934233
275,0.934230
280,0.934226
285,0.934223
290,0.934223
295,0.934228
300,0.934230
305,0.934235
310,0.934248
315,0.934264
320,0.934276
325,0.934278
330,0.934276
335,0.934275
340,0.934278
345,0.934285
350,0.934293
355,0.934296
360,0.934294
365,0.934289
370,0.934290
375,0.934292
380,0.934291
385,0.934288
390,0.934288
395,0.934294
400,0.934300
405,0.934304
410,0.934313
415,0.934322
420,0.934327
425,0.934329
430,0.934289
435,0.934178
440,0.934041
445,0.933767
450,0.933481
455,0.933468
460,0.933457
465,0.933446
470,0.933441
475,0.933434
480,0.933427
485,0.933418
490,0.933409
495,0.933401
500,0.933339
505,0.933093
510,0.932719
515,0.932790
520,0.932872
525,0.932965
530,0.933068
535,0.933154
540,0.933176
545,0.932807
550,0.932391
555,0.932372
560,0.932347
565,0.932294
570,0.932258
575,0.931909
580,0.931401
585,0.931383
590,0.931374
595,0.931364
600,0.931064
605,0.930480
610,0.930616
615,0.930776
620,0.931038
625,0.930986
630,0.930866
635,0.930539
640,0.930016
645,0.929948
650,0.930104
655,0.930079
660,0.929267
665,0.929763
670,0.929919
675,0.929069
680,0.928559
685,0.929152
690,0.928496
695,0.928590
700,0.929088
705,0.928620
710,0.928618
715,0.928524
720,0.928525
725,0.928292
730,0.927344
735,0.927523
740,0.926722
745,0.927104
750,0.926884
755,0.926442
760,0.926786
765,0.926179
770,0.926063
775,0.925645
780,0.924613
785,0.925003
790,0.924070
795,0.924711
800,0.923912
805,0.923752
810,0.923017
815,0.922657
820,0.921985
825,0.922468
830,0.922010
835,0.921133
840,0.921017
845,0.920521
850,0.919858
855,0.919544
860,0.918855
865,0.918325
870,0.918148
875,0.916791
880,0.916755
885,0.916204
890,0.915805
895,0.914763
900,0.914515
905,0.913650
910,0.913317
915,0.911969
920,0.911908
925,0.910903
930,0.909997
935,0.909193
940,0.908598
945,0.907235
950,0.906828
955,0.905786
960,0.904290
965,0.903472
970,0.903067
975,0.901923
980,0.901093
985,0.899457
990,0.898112
995,0.897206
1000,0.896267
1005,0.894323
1010,0.892906
1015,0.891333
1020,0.889956
1025,0.888419
1030,0.886013
1035,0.884402
1040,0.882700
1045,0.880550
1050,0.878170
1055,0.876052
1060,0.873702
1065,0.871267
1070,0.869300
1075,0.866635
1080,0.863796
1085,0.861311
1090,0.858635
1095,0.855439
1100,0.852782
1105,0.849562
1110,0.846537
1115,0.844095
1120,0.841302
1125,0.838414
1130,0.835643
1135,0.832795
1140,0.829726
1145,0.827067
1150,0.824717
1155,0.821636
1160,0.818481
1165,0.816161
1170,0.813572
1175,0.810809
1180,0.807634
1185,0.804645
1190,0.801366
1195,0.798529
1200,0.795191
1205,0.791944
1210,0.788586
1215,0.785039
1220,0.781762
1225,0.778058
1230,0.774879
1235,0.771246
1240,0.768040
1245,0.764764
1250,0.761207
1255,0.758008
1260,0.754475
1265,0.750971
1270,0.747350
1275,0.743793
1280,0.739996
1285,0.735888
1290,0.731633
1295,0.727041
1300,0.723256
1305,0.719306
1310,0.715080
1315,0.710771
1320,0.706323
1325,0.701741
1330,0.697033
1335,0.692101
1340,0.686977
1345,0.681675
1350,0.676374
1355,0.671100
1360,0.665402
1365,0.659632
1370,0.653742
1375,0.647846
1380,0.641424
1385,0.634788
1390,0.627609
1395,0.620260
1400,0.612732
1405,0.604986
1410,0.596920
1415,0.588690
1420,0.581280
1425,0.574157
1430,0.567107
1435,0.560189
1440,0.553939
1445,0.547781
1450,0.541883
1455,0.536152
1460,0.530253
1465,0.524328
1470,0.517935
1475,0.511478
1480,0.504766
1485,0.497510
1490,0.489632
1495,0.483547
1500,0.477302
1505,0.470794
1510,0.464300
1515,0.459492
1520,0.454556
1525,0.449162
1530,0.443331
1535,0.437011
1540,0.430192
1545,0.422814
1550,0.414925
1555,0.406036
1560,0.396899
1565,0.387982
1570,0.379591
1575,0.372005
1580,0.365145
1585,0.358946
1590,0.353328
1595,0.348098
1600,0.343148
1605,0.338529
1610,0.334124
1615,0.329700
1620,0.324921
1625,0.319992
1630,0.314792
1635,0.309175
1640,0.302968
1645,0.297776
1650,0.294290
1655,0.289878
1660,0.284641
1665,0.278694
1670,0.270980
1675,0.261568
1680,0.250350
1685,0.238031
1690,0.227315
1695,0.221840
1700,0.219120
1705,0.217570
1710,0.216696
1715,0.216389
1720,0.216561
1725,0.217829
1730,0.218147
1735,0.217609
1740,0.217382
1745,0.218279
1750,0.219381
1755,0.219686
1760,0.218932
1765,0.217442
1770,0.216471
1775,0.216058
1780,0.216949
1785,0.217703
1790,0.218206
1795,0.217914
1800,0.217198
1805,0.216128
1810,0.214482
1815,0.212851
1820,0.211431
1825,0.209949
1830,0.209803
1835,0.209826
1840,0.209064
1845,0.207870
1850,0.206288
1855,0.204808
1860,0.203111
1865,0.201131
1870,0.199644
1875,0.198336
1880,0.197209
1885,0.194641
1890,0.170030
1895,0.166160
1900,0.165065
1905,0.164771
1910,0.166044
1915,0.167526
1920,0.167072
1925,0.165987
1930,0.157519
1935,0.165678
1940,0.156921
1945,0.139345
1950,0.124614
1955,0.121680
1960,0.122348
1965,0.121731
1970,0.118568
1975,0.110706
1980,0.093761
1985,0.086592
1990,0.082746
1995,0.073580
2000,0.070714
2005,0.064745
2010,0.058888
2015,0.053256
2020,0.050971
2025,0.048880
2030,0.048621
2035,0.046563
2040,0.044716
2045,0.043322
2050,0.041438
2055,0.040308
2060,0.039009
2065,0.038208
2070,0.036177
2075,0.033246
2080,0.031985
2085,0.030913
2090,0.030473
2095,0.030273
2100,0.029132
2105,0.027954
2110,0.026806
2115,0.026068
2120,0.025188
2125,0.024185
2130,0.023225
2135,0.022400
2140,0.021358
2145,0.020394
2150,0.019273
2155,0.018077
2160,0.016828
2165,0.015737
2170,0.014820
2175,0.014187
2180,0.013346
2185,0.012556
2190,0.011789
2195,0.011142
2200,0.010572
2205,0.009848
2210,0.009098
2215,0.008126
2220,0.006981
2225,0.005871
2230,0.004801
2235,0.003827
2240,0.003232
2245,0.002945
2250,0.002918
2255,0.002865
2260,0.001907
2265,0.001892
2270,0.001967
2275,0.002035
2280,0.002073
2285,0.002043
2290,0.001949
2295,0.001865
2300,0.001871
2305,0.001928
2310,0.001986
2315,0.001804
2320,0.001817
2325,0.001844
2330,0.001887
2335,0.001923
2340,0.001911
2345,0.001884
2350,0.001848
2355,0.001823
2360,0.001813
2365,0.001828
2370,0.001857


==> data/case4-overflow-q-p.csv <==
0,0.996063
5,0.993723
10,0.992860
15,0.994204
20,0.994752
25,0.994248
30,0.993632
35,0.994603
40,0.994608
45,0.993976
50,0.993832
55,0.994484
60,0.994555
65,0.994405
70,0.993984
75,0.994432
80,0.994287
85,0.994546
90,0.993976
95,0.994394
100,0.994268
105,0.994517
110,0.993982
115,0.994423
120,0.994373
125,0.994438
130,0.993929
135,0.994400
140,0.994225
145,0.994580
150,0.993870
155,0.994564
160,0.994187
165,0.994330
170,0.994140
175,0.994558
180,0.994206
185,0.994287
190,0.993927
195,0.994663
200,0.994263
205,0.994169
210,0.993757
215,0.994562
220,0.994254
225,0.994143
230,0.993733
235,0.994513
240,0.994229
245,0.994173
250,0.993708
255,0.994341
260,0.994199
265,0.994211
270,0.993956
275,0.994251
280,0.993974
285,0.994437
290,0.993865
295,0.994219
300,0.994202
305,0.994278
310,0.993813
315,0.994130
320,0.994086
325,0.994445
330,0.993741
335,0.994265
340,0.993808
345,0.993935
350,0.993623
355,0.994187
360,0.993782
365,0.993765
370,0.993646
375,0.994074
380,0.993709
385,0.993738
390,0.993316
395,0.993940
400,0.993513
405,0.993622
410,0.993186
415,0.993718
420,0.993248
425,0.993357
430,0.992983
435,0.993316
440,0.992728
445,0.993077
450,0.992665
455,0.992919
460,0.992331
465,0.992512
470,0.992222
475,0.992398
480,0.991952
485,0.992100
490,0.991931
495,0.991886
500,0.991315
505,0.991518
510,0.991325
515,0.991255
520,0.990688
525,0.990877
530,0.990696
535,0.990467
540,0.990057
545,0.990302
550,0.990087
555,0.989617
560,0.989216
565,0.989532
570,0.989311
575,0.988874
580,0.988312
585,0.988758
590,0.988634
595,0.987664
600,0.987254
605,0.987707
610,0.987591
615,0.986792
620,0.986251
625,0.986731
630,0.986544
635,0.985800
640,0.985246
645,0.985545
650,0.985240
655,0.984619
660,0.984158
665,0.984338
670,0.984040
675,0.983487
680,0.983118
685,0.983056
690,0.982615
695,0.982200
700,0.981424
705,0.981539
710,0.980995
715,0.980497
720,0.979903
725,0.980097
730,0.979514
735,0.978716
740,0.978046
745,0.978154
750,0.977427
755,0.976779
760,0.975928
765,0.976189
770,0.975333
775,0.974498
780,0.973611
785,0.973888
790,0.972827
795,0.971902
800,0.970809
805,0.971161
810,0.970021
815,0.968948
820,0.967829
825,0.968405
830,0.966955
835,0.965745
840,0.964364
845,0.964898
850,0.963266
855,0.961604
860,0.960338
865,0.960906
870,0.959099
875,0.957268
880,0.955966
885,0.956261
890,0.953833
895,0.951701
900,0.950560
905,0.950819
910,0.948117
915,0.946019
920,0.944202
925,0.944102
930,0.941348
935,0.938898
940,0.936956
945,0.936697
950,0.933790
955,0.931002
960,0.929105
965,0.928618
970,0.925445
975,0.922178
980,0.920602
985,0.919899
990,0.916642
995,0.913095
1000,0.911592
1005,0.910335
1010,0.907123
1015,0.903267
1020,0.901293
1025,0.899900
1030,0.896287
1035,0.892616
1040,0.890119
1045,0.888858
1050,0.885218
1055,0.881515
1060,0.879191
1065,0.877191
1070,0.873114
1075,0.868453
1080,0.866981
1085,0.862194
1090,0.858793
1095,0.856863
1100,0.852255
1105,0.850916
1110,0.846359
1115,0.843211
1120,0.839787
1125,0.834919
1130,0.833119
1135,0.828016
1140,0.826126
1145,0.821789
1150,0.818438
1155,0.815479
1160,0.810790
1165,0.809422
1170,0.805368
1175,0.803319
1180,0.798656
1185,0.795722
1190,0.793318
1195,0.788539
1200,0.786584
1205,0.783030
1210,0.780380
1215,0.776402
1220,0.773578
1225,0.771002
1230,0.767157
1235,0.765376
1240,0.762720
1245,0.760199
1250,0.757807
1255,0.754476
1260,0.751256
1265,0.748104
1270,0.744888
1275,0.741996
1280,0.741110
1285,0.738582
1290,0.736021
1295,0.733352
1300,0.731651
1305,0.728993
1310,0.725652
1315,0.722535
1320,0.720422
1325,0.716874
1330,0.713399
1335,0.710298
1340,0.707237
1345,0.704254
1350,0.702250
1355,0.699480
1360,0.696467
1365,0.693897
1370,0.691631
1375,0.688019
1380,0.684867
1385,0.682806
1390,0.679657
1395,0.676395
1400,0.674124
1405,0.671927
1410,0.669870
1415,0.666974
1420,0.664580
1425,0.661831
1430,0.658728
1435,0.655634
1440,0.652805
1445,0.649501
1450,0.647036
1455,0.644667
1460,0.642350
1465,0.639780
1470,0.636951
1475,0.634168
1480,0.632684
1485,0.630010
1490,0.627121
1495,0.624443
1500,0.622089
1505,0.620213
1510,0.618489
1515,0.615604
1520,0.613850
1525,0.611535
1530,0.608979
1535,0.606092
1540,0.603919
1545,0.601608
1550,0.599993
1555,0.598058
1560,0.595290
1565,0.592822
1570,0.591324
1575,0.589658
1580,0.587226
1585,0.584068
1590,0.581251
1595,0.579088
1600,0.576098
1605,0.573574
1610,0.571207
1615,0.568769
1620,0.564274
1625,0.560782
1630,0.556662
1635,0.555127
1640,0.549524
1645,0.542366
1650,0.535454
1655,0.528095
1660,0.517276
1665,0.519083
1670,0.517747
1675,0.514087
1680,0.502290
1685,0.494881
1690,0.487872
1695,0.484263
1700,0.483253
1705,0.475831
1710,0.468726
1715,0.475242
1720,0.469805
1725,0.457426
1730,0.454718
1735,0.447442
1740,0.450486
1745,0.442574
1750,0.437787
1755,0.440186
1760,0.419618
1765,0.405769
1770,0.411847
1775,0.412580
1780,0.413524
1785,0.393599
1790,0.387125
1795,0.397663
1800,0.384672
1805,0.382487
1810,0.370129
1815,0.368099
1820,0.356619
1825,0.381045
1830,0.360242
1835,0.329228
1840,0.390593
1845,0.377211
1850,0.353849
1855,0.354034
1860,0.355820
1865,0.333299
1870,0.325695
1875,0.298350
1880,0.281574
1885,0.282899
1890,0.236162
1895,0.263820
1900,0.283008
1905,0.298852
1910,0.284877
1915,0.276125
1920,0.273990
1925,0.280399
1930,0.251038
1935,0.234733
1940,0.176460
1945,0.180078
1950,0.236303
1955,0.250981
1960,0.252564
1965,0.229046
1970,0.178619
1975,0.171216
1980,0.176458
1985,0.171381
1990,0.177224
1995,0.170087
2000,0.175432
2005,0.193050
2010,0.166836
2015,0.181023
2020,0.174702
2025,0.157086
2030,0.163403
2035,0.174155
2040,0.154692
2045,0.139128
2050,0.157999
2055,0.161197
2060,0.170779
2065,0.143094
2070,0.184726
2075,0.169613
2080,0.139604
2085,0.125830
2090,0.118043
2095,0.114639
2100,0.119021
2105,0.126617
2110,0.131451
2115,0.140412
2120,0.143187
2125,0.151163
2130,0.156097
2135,0.162696
2140,0.163507
2145,0.162586
2150,0.167372
2155,0.165251
2160,0.168678
2165,0.172024
2170,0.172966
2175,0.174912
2180,0.177063
2185,0.177385
2190,0.178805
2195,0.179981
2200,0.179521
2205,0.179290
2210,0.179354
2215,0.179030
2220,0.178765
2225,0.178582
2230,0.177107
2235,0.176560
2240,0.176739
2245,0.176319
2250,0.172607
2255,0.171346
2260,0.171760
2265,0.169581
2270,0.168883
2275,0.166124
2280,0.164416
2285,0.162064
2290,0.158788
2295,0.156899
2300,0.154737
2305,0.154075
2310,0.151607
2315,0.150058
2320,0.147821
2325,0.145393
2330,0.141694
2335,0.139154
2340,0.135381
2345,0.133173
2350,0.129272
2355,0.126339
2360,0.128041
2365,0.119896
2370,0.121001
2375,0.120428
2380,0.120899
2385,0.112443
2390,0.116287
2395,0.103806
2400,0.107015


==> data/case4-overflow-q.csv <==
0,0.999032
5,0.999032
10,0.998986
15,0.998949
20,0.998927
25,0.998858
30,0.998661
35,0.998378
40,0.998144
45,0.997996
50,0.997879
55,0.997777
60,0.997684
65,0.997606
70,0.997538
75,0.997479
80,0.997431
85,0.997397
90,0.997368
95,0.997341
100,0.997318
105,0.997304
110,0.997292
115,0.997287
120,0.997285
125,0.997287
130,0.997290
135,0.997296
140,0.997303
145,0.997309
150,0.997316
155,0.997318
160,0.997320
165,0.997321
170,0.997324
175,0.997326
180,0.997329
185,0.997327
190,0.997324
195,0.997320
200,0.997314
205,0.997310
210,0.997303
215,0.997295
220,0.997289
225,0.997278
230,0.997270
235,0.997262
240,0.997252
245,0.997244
250,0.997233
255,0.997223
260,0.997215
265,0.997207
270,0.997197
275,0.997186
280,0.997175
285,0.997165
290,0.997156
295,0.997148
300,0.997140
305,0.997129
310,0.997119
315,0.997108
320,0.997098
325,0.997086
330,0.997076
335,0.997066
340,0.997057
345,0.997048
350,0.997038
355,0.997028
360,0.997019
365,0.997007
370,0.996996
375,0.996985
380,0.996974
385,0.996965
390,0.996955
395,0.996943
400,0.996931
405,0.996918
410,0.996907
415,0.996897
420,0.996888
425,0.996878
430,0.996869
435,0.996860
440,0.996849
445,0.996840
450,0.996833
455,0.996827
460,0.996821
465,0.996815
470,0.996809
475,0.996802
480,0.996796
485,0.996790
490,0.996785
495,0.996779
500,0.996774
505,0.996768
510,0.996759
515,0.996750
520,0.996741
525,0.996734
530,0.996726
535,0.996718
540,0.996710
545,0.996701
550,0.996692
555,0.996684
560,0.996677
565,0.996670
570,0.996664
575,0.996657
580,0.996648
585,0.996639
590,0.996628
595,0.996617
600,0.996606
605,0.996593
610,0.996581
615,0.996568
620,0.996552
625,0.996537
630,0.996521
635,0.996504
640,0.996486
645,0.996466
650,0.996447
655,0.996425
660,0.996403
665,0.996377
670,0.996352
675,0.996325
680,0.996293
685,0.996256
690,0.996214
695,0.996163
700,0.996106
705,0.996044
710,0.995976
715,0.995912
720,0.995856
725,0.995810
730,0.995771
735,0.995737
740,0.995707
745,0.995679
750,0.995651
755,0.995625
760,0.995598
765,0.995572
770,0.995539
775,0.995496
780,0.995447
785,0.995391
790,0.995325
795,0.995240
800,0.995124
805,0.994992
810,0.994854
815,0.994717
820,0.994646
825,0.994587
830,0.994493
835,0.994394
840,0.994298
845,0.994189
850,0.994054
855,0.993883
860,0.993696
865,0.993576
870,0.993437
875,0.993293
880,0.993161
885,0.992896
890,0.992688
895,0.992548
900,0.992436
905,0.992178
910,0.991839
915,0.991734
920,0.991579
925,0.991146
930,0.991008
935,0.990807
940,0.990438
945,0.990251
950,0.989921
955,0.989676
960,0.989371
965,0.988998
970,0.988685
975,0.988359
980,0.987947
985,0.987542
990,0.987248
995,0.986791
1000,0.986287
1005,0.985813
1010,0.985336
1015,0.984858
1020,0.984277
1025,0.983610
1030,0.982931
1035,0.982252
1040,0.981523
1045,0.980825
1050,0.979875
1055,0.979039
1060,0.978009
1065,0.976910
1070,0.975668
1075,0.974429
1080,0.972990
1085,0.971407
1090,0.969738
1095,0.967955
1100,0.966052
1105,0.964026
1110,0.961871
1115,0.959567
1120,0.957057
1125,0.954370
1130,0.951542
1135,0.948585
1140,0.945456
1145,0.942210
1150,0.938931
1155,0.935517
1160,0.931893
1165,0.928189
1170,0.924410
1175,0.920585
1180,0.916767
1185,0.912830
1190,0.908903
1195,0.904914
1200,0.900791
1205,0.896346
1210,0.891780
1215,0.887178
1220,0.882472
1225,0.877692
1230,0.872971
1235,0.868188
1240,0.863503
1245,0.858856
1250,0.853928
1255,0.849030
1260,0.843868
1265,0.838739
1270,0.833515
1275,0.828285
1280,0.822993
1285,0.817712
1290,0.812270
1295,0.806858
1300,0.801564
1305,0.796147
1310,0.790868
1315,0.785519
1320,0.780085
1325,0.774979
1330,0.769911
1335,0.764621
1340,0.759665
1345,0.754655
1350,0.749609
1355,0.744683
1360,0.739745
1365,0.735148
1370,0.730616
1375,0.726138
1380,0.721913
1385,0.717954
1390,0.713797
1395,0.709565
1400,0.705443
1405,0.701242
1410,0.696807
1415,0.692383
1420,0.688103
1425,0.683818
1430,0.680074
1435,0.676060
1440,0.671809
1445,0.667168
1450,0.662496
1455,0.658434
1460,0.653907
1465,0.649559
1470,0.646344
1475,0.642082
1480,0.636028
1485,0.629473
1490,0.622126
1495,0.615497
1500,0.608181
1505,0.600457
1510,0.593947
1515,0.589162
1520,0.583229
1525,0.576362
1530,0.570538
1535,0.571686
1540,0.567708
1545,0.561058
1550,0.555709
1555,0.548656
1560,0.543853
1565,0.542569
1570,0.543836
1575,0.543240
1580,0.536992
1585,0.539827
1590,0.542917
1595,0.532963
1600,0.530177
1605,0.525365
1610,0.531036
1615,0.528442
1620,0.531435
1625,0.534084
1630,0.516423
1635,0.509533
1640,0.496560
1645,0.472544
1650,0.458689
1655,0.444139
1660,0.454578
1665,0.444530
1670,0.447599
1675,0.439202
1680,0.436532
1685,0.426991
1690,0.420030
1695,0.418995
1700,0.415104
1705,0.429978
1710,0.423538
1715,0.416305
1720,0.401002
1725,0.406835
1730,0.400963
1735,0.403578
1740,0.395373
1745,0.382687
1750,0.383277
1755,0.389414
1760,0.379463
1765,0.379684
1770,0.378376
1775,0.373147
1780,0.373861
1785,0.370332
1790,0.366142
1795,0.370430
1800,0.375021
1805,0.365085
1810,0.357785
1815,0.357671
1820,0.358108
1825,0.353274
1830,0.351081
1835,0.345342
1840,0.334160
1845,0.335063
1850,0.331429
1855,0.328375
1860,0.330285
1865,0.328669
1870,0.329952
1875,0.329965
1880,0.321562
1885,0.328520
1890,0.315454
1895,0.318328
1900,0.316019
1905,0.305729
1910,0.290456
1915,0.292042
1920,0.289367
1925,0.287469
1930,0.284745
1935,0.286633
1940,0.282956
1945,0.280489
1950,0.259567
1955,0.244267
1960,0.235458
1965,0.233512
1970,0.241352
1975,0.237195
1980,0.232955
1985,0.235011
1990,0.237416
1995,0.233774
2000,0.238193
2005,0.239769
2010,0.242444
2015,0.243453
2020,0.250493
2025,0.243483
2030,0.247610
2035,0.245324
2040,0.239511
2045,0.243893
2050,0.242835
2055,0.241284
2060,0.240460
2065,0.234219
2070,0.233487
2075,0.231853
2080,0.231834
2085,0.231000
2090,0.230684
2095,0.227440
2100,0.222803
2105,0.220023
2110,0.216617
2115,0.215694
2120,0.211943
2125,0.208660
2130,0.206265
2135,0.203636
2140,0.199464
2145,0.197215
2150,0.193896
2155,0.190779
2160,0.187887
2165,0.183880
2170,0.181423
2175,0.177616
2180,0.174843
2185,0.171764
2190,0.168820
2195,0.165665
2200,0.162644
2205,0.159546
2210,0.156260
2215,0.153069
2220,0.149849
2225,0.146682
2230,0.143860
2235,0.140642
2240,0.137914
2245,0.135005
2250,0.132244
2255,0.129366
2260,0.126744
2265,0.134484
2270,0.126358
2275,0.121955
2280,0.117925
2285,0.114620
2290,0.111459
2295,0.108636
2300,0.105949
2305,0.103393
2310,0.100853
2315,0.101874
2320,0.098851
2325,0.096178
2330,0.093282
2335,0.090490
2340,0.088037
2345,0.085785
2350,0.083553
2355,0.081391
2360,0.079403
2365,0.077539
2370,0.075677


==> data/case4-overflow.csv <==
0,0.999032
5,0.994210
10,0.991646
15,0.993225
20,0.994002
25,0.994340
30,0.994288
35,0.994479
40,0.994500
45,0.994349
50,0.994614
55,0.994877
60,0.995006
65,0.995290
70,0.995552
75,0.995947
80,0.996295
85,0.996339
90,0.996172
95,0.995941
100,0.995787
105,0.995704
110,0.995705
115,0.995772
120,0.995844
125,0.995936
130,0.996021
135,0.996111
140,0.996161
145,0.996233
150,0.996305
155,0.996352
160,0.996373
165,0.996364
170,0.996327
175,0.996273
180,0.996218
185,0.996198
190,0.996199
195,0.996206
200,0.996207
205,0.996178
210,0.996139
215,0.996110
220,0.996085
225,0.996063
230,0.996052
235,0.996041
240,0.996070
245,0.996070
250,0.996067
255,0.996068
260,0.996062
265,0.996069
270,0.996092
275,0.996108
280,0.996128
285,0.996151
290,0.996170
295,0.996182
300,0.996181
305,0.996185
310,0.996176
315,0.996174
320,0.996160
325,0.996165
330,0.996148
335,0.996143
340,0.996130
345,0.996111
350,0.996084
355,0.996054
360,0.996016
365,0.995968
370,0.995917
375,0.995863
380,0.995808
385,0.995750
390,0.995685
395,0.995613
400,0.995537
405,0.995437
410,0.995353
415,0.995264
420,0.995165
425,0.995074
430,0.994983
435,0.994876
440,0.994781
445,0.994676
450,0.994576
455,0.994451
460,0.994336
465,0.994223
470,0.994100
475,0.993993
480,0.993859
485,0.993673
490,0.993453
495,0.993210
500,0.992956
505,0.992769
510,0.992576
515,0.992372
520,0.992222
525,0.992073
530,0.991863
535,0.991638
540,0.991352
545,0.991140
550,0.990934
555,0.990745
560,0.990579
565,0.990398
570,0.990129
575,0.989850
580,0.989592
585,0.989390
590,0.989191
595,0.988953
600,0.988614
605,0.988298
610,0.988066
615,0.987785
620,0.987530
625,0.987203
630,0.986946
635,0.986689
640,0.986404
645,0.986078
650,0.985784
655,0.985555
660,0.985129
665,0.984831
670,0.984529
675,0.984068
680,0.983754
685,0.983472
690,0.983057
695,0.982683
700,0.982381
705,0.981960
710,0.981634
715,0.981296
720,0.980913
725,0.980536
730,0.980107
735,0.979598
740,0.979161
745,0.978627
750,0.978184
755,0.977717
760,0.977276
765,0.976755
770,0.976240
775,0.975684
780,0.975209
785,0.974656
790,0.974121
795,0.973588
800,0.972970
805,0.972415
810,0.971828
815,0.971160
820,0.970461
825,0.969778
830,0.969016
835,0.968246
840,0.967403
845,0.966450
850,0.965574
855,0.964652
860,0.963811
865,0.962746
870,0.961639
875,0.960613
880,0.959483
885,0.958262
890,0.956910
895,0.955534
900,0.954132
905,0.952857
910,0.951333
915,0.949912
920,0.948511
925,0.946947
930,0.945359
935,0.943704
940,0.941933
945,0.940127
950,0.938278
955,0.936571
960,0.934793
965,0.932731
970,0.930648
975,0.928749
980,0.926779
985,0.924797
990,0.922524
995,0.920290
1000,0.918114
1005,0.915774
1010,0.913547
1015,0.910997
1020,0.908674
1025,0.906545
1030,0.904315
1035,0.901889
1040,0.899288
1045,0.896689
1050,0.894020
1055,0.890897
1060,0.888264
1065,0.885495
1070,0.882973
1075,0.879798
1080,0.876838
1085,0.873821
1090,0.870824
1095,0.867593
1100,0.864401
1105,0.861181
1110,0.857977
1115,0.854715
1120,0.851557
1125,0.848538
1130,0.845319
1135,0.842150
1140,0.839302
1145,0.836218
1150,0.833275
1155,0.829707
1160,0.826164
1165,0.823532
1170,0.820350
1175,0.817020
1180,0.813900
1185,0.810493
1190,0.807472
1195,0.804406
1200,0.801175
1205,0.798212
1210,0.795226
1215,0.791914
1220,0.788608
1225,0.785886
1230,0.782924
1235,0.779799
1240,0.776886
1245,0.773812
1250,0.770804
1255,0.768047
1260,0.765050
1265,0.762247
1270,0.759215
1275,0.756221
1280,0.753059
1285,0.749982
1290,0.746636
1295,0.743579
1300,0.740626
1305,0.737337
1310,0.733925
1315,0.730911
1320,0.728055
1325,0.724884
1330,0.721882
1335,0.718543
1340,0.715424
1345,0.712477
1350,0.709506
1355,0.706207
1360,0.702788
1365,0.699989
1370,0.696633
1375,0.692835
1380,0.689277
1385,0.686280
1390,0.683151
1395,0.679281
1400,0.676309
1405,0.673352
1410,0.670722
1415,0.667422
1420,0.664796
1425,0.661316
1430,0.658602
1435,0.655380
1440,0.652471
1445,0.649447
1450,0.647040
1455,0.644429
1460,0.641725
1465,0.639921
1470,0.636837
1475,0.634291
1480,0.632023
1485,0.630085
1490,0.628053
1495,0.624660
1500,0.622706
1505,0.620177
1510,0.617915
1515,0.614926
1520,0.612674
1525,0.609997
1530,0.607881
1535,0.605483
1540,0.602755
1545,0.599341
1550,0.596920
1555,0.594279
1560,0.592054
1565,0.589617
1570,0.586622
1575,0.584694
1580,0.581805
1585,0.579471
1590,0.576927
1595,0.574468
1600,0.571556
1605,0.568596
1610,0.566707
1615,0.563535
1620,0.561717
1625,0.558980
1630,0.556449
1635,0.553733
1640,0.551487
1645,0.548728
1650,0.545599
1655,0.543403
1660,0.540063
1665,0.537071
1670,0.533702
1675,0.530925
1680,0.528395
1685,0.525272
1690,0.522626
1695,0.519503
1700,0.515618
1705,0.512915
1710,0.509969
1715,0.506969
1720,0.503989
1725,0.500716
1730,0.497575
1735,0.494831
1740,0.491458
1745,0.487315
1750,0.484383
1755,0.481246
1760,0.477635
1765,0.474976
1770,0.471043
1775,0.467152
1780,0.463240
1785,0.460525
1790,0.457431
1795,0.453681
1800,0.449681
1805,0.446349
1810,0.442427
1815,0.438796
1820,0.435695
1825,0.431950
1830,0.428510
1835,0.425380
1840,0.421924
1845,0.417842
1850,0.413951
1855,0.410118
1860,0.406327
1865,0.401871
1870,0.398538
1875,0.395021
1880,0.391074
1885,0.387149
1890,0.383278
1895,0.377782
1900,0.375529
1905,0.373070
1910,0.367542
1915,0.364723
1920,0.361594
1925,0.357539
1930,0.351685
1935,0.349102
1940,0.344890
1945,0.342250
1950,0.340660
1955,0.335330
1960,0.330382
1965,0.327130
1970,0.323588
1975,0.319036
1980,0.315760
1985,0.314898
1990,0.310173
1995,0.306272
2000,0.304868
2005,0.299750
2010,0.295018
2015,0.291454
2020,0.287674
2025,0.283591
2030,0.280177
2035,0.275889
2040,0.272219
2045,0.268171
2050,0.263978
2055,0.260263
2060,0.256907
2065,0.252693
2070,0.250208
2075,0.246837
2080,0.242917
2085,0.239067
2090,0.235533
2095,0.231806
2100,0.228215
2105,0.224389
2110,0.220627
2115,0.217129
2120,0.213336
2125,0.209662
2130,0.205845
2135,0.202583
2140,0.198890
2145,0.195198
2150,0.191801
2155,0.188363
2160,0.185047
2165,0.181553
2170,0.177917
2175,0.174789
2180,0.171642
2185,0.168580
2190,0.165213
2195,0.162061
2200,0.158759
2205,0.155843
2210,0.152724
2215,0.149490
2220,0.146462
2225,0.143529
2230,0.140513
2235,0.137849
2240,0.134954
2245,0.132151
2250,0.129088
2255,0.126546
2260,0.131897
2265,0.126667
2270,0.123091
2275,0.119743
2280,0.116231
2285,0.113218
2290,0.110392
2295,0.107778
2300,0.105205
2305,0.102711
2310,0.100317
2315,0.100057
2320,0.097321
2325,0.094802
2330,0.092351
2335,0.089923
2340,0.087520
2345,0.085224
2350,0.083092
2355,0.080983
2360,0.078984
2365,0.077074
2370,0.075232


==> data/density-ours.csv <==
1,0.1212317648
2,0.18184668
3,0.1802206731
4,0.2400945787
5,0.3184794012
6,0.3027621198
7,0.3119908582


==> data/density-vanilla.csv <==
1,1
2,1
3,1
4,1
5,1
6,1
7,1


==> data/wl-ours.csv <==
1,0.6609495079
2,0.6341828031
3,0.6041805385
4,0.6629735506
5,0.6539276529
6,0.505460628
7,0.5222368646


==> data/wl-vanilla.csv <==
1,1
2,1
3,1
4,1
5,1
6,1
7,1

